Positivity, plethysm and hyperbolicity of Siegel varieties in positive characteristic

We study hyperbolicity properties of the moduli space of polarized abelian varieties (also known as the Siegel modular variety) in characteristic $p$. Our method uses the plethysm operation for Schur functors as a key ingredient and requires a new positivity notion for vector bundles in characteristic $p$ called $(\varphi,D)$-ampleness. Generalizing what was known for the Hodge line bundle, we also show that many automorphic vector bundles on the Siegel modular variety are $(\varphi,D)$-ample.

==> results_ample_auto/g=2p=11.txt <==
-1 -2 
-1 -3 
-1 -4 
-4 -5 
-2 -6 
-5 -6 
-2 -7 
-6 -7 
-2 -8 
-6 -8 
-7 -8 
-2 -9 
-7 -9 
-8 -9 
-2 -10 
-3 -10 
-7 -10 
-8 -10 
-9 -10 
-2 -11 
-3 -11 
-8 -11 
-9 -11 
-2 -12 
-3 -12 
-9 -12 
-10 -12 
-2 -13 
-3 -13 
-9 -13 
-10 -13 
-11 -13 
-2 -14 
-3 -14 
-4 -14 
-10 -14 
-11 -14 
-12 -14 
-3 -15 
-4 -15 
-10 -15 
-11 -15 
-12 -15 
-13 -15 
-3 -16 
-4 -16 
-11 -16 
-12 -16 
-13 -16 
-14 -16 
-3 -17 
-4 -17 
-12 -17 
-13 -17 
-14 -17 
-3 -18 
-4 -18 
-5 -18 
-12 -18 
-13 -18 
-14 -18 
-15 -18 
-3 -19 
-4 -19 
-5 -19 
-13 -19 
-14 -19 
-15 -19 
-16 -19 
-3 -20 
-4 -20 
-5 -20 
-13 -20 
-14 -20 
-15 -20 
-16 -20 
-17 -20 
-3 -21 
-4 -21 
-5 -21 
-14 -21 
-15 -21 
-16 -21 
-17 -21 
-18 -21 
-3 -22 
-4 -22 
-5 -22 
-6 -22 
-15 -22 
-16 -22 
-17 -22 
-18 -22 
-3 -23 
-4 -23 
-5 -23 
-6 -23 
-15 -23 
-16 -23 
-17 -23 
-18 -23 
-19 -23 
-3 -24 
-4 -24 
-5 -24 
-6 -24 
-16 -24 
-17 -24 
-18 -24 
-19 -24 
-20 -24 
-4 -25 
-5 -25 
-6 -25 
-16 -25 
-17 -25 
-18 -25 
-19 -25 
-20 -25 
-21 -25 
-4 -26 
-5 -26 
-6 -26 
-7 -26 
-17 -26 
-18 -26 
-19 -26 
-20 -26 
-21 -26 
-22 -26 
-4 -27 
-5 -27 
-6 -27 
-7 -27 
-18 -27 
-19 -27 
-20 -27 
-21 -27 
-22 -27 
-23 -27 
-4 -28 
-5 -28 
-6 -28 
-7 -28 
-18 -28 
-19 -28 
-20 -28 
-21 -28 
-22 -28 
-23 -28 
-4 -29 
-5 -29 
-6 -29 
-7 -29 
-19 -29 
-20 -29 
-21 -29 
-22 -29 
-23 -29 
-24 -29 
-4 -30 
-5 -30 
-6 -30 
-7 -30 
-8 -30 
-19 -30 
-20 -30 
-21 -30 
-22 -30 
-23 -30 
-24 -30 
-25 -30 
-4 -31 
-5 -31 
-6 -31 
-7 -31 
-8 -31 
-20 -31 
-21 -31 
-22 -31 
-23 -31 
-24 -31 
-25 -31 
-26 -31 
-4 -32 
-5 -32 
-6 -32 
-7 -32 
-8 -32 
-21 -32 
-22 -32 
-23 -32 
-24 -32 
-25 -32 
-26 -32 
-27 -32 
-4 -33 
-5 -33 
-6 -33 
-7 -33 
-8 -33 
-21 -33 
-22 -33 
-23 -33 
-24 -33 
-25 -33 
-26 -33 
-27 -33 
-4 -34 
-5 -34 
-6 -34 
-7 -34 
-8 -34 
-9 -34 
-22 -34 
-23 -34 
-24 -34 
-25 -34 
-26 -34 
-27 -34 
-28 -34 
-5 -35 
-6 -35 
-7 -35 
-8 -35 
-9 -35 
-22 -35 
-23 -35 
-24 -35 
-25 -35 
-26 -35 
-27 -35 
-28 -35 
-29 -35 
-5 -36 
-6 -36 
-7 -36 
-8 -36 
-9 -36 
-23 -36 
-24 -36 
-25 -36 
-26 -36 
-27 -36 
-28 -36 
-29 -36 
-30 -36 
-5 -37 
-6 -37 
-7 -37 
-8 -37 
-9 -37 
-24 -37 
-25 -37 
-26 -37 
-27 -37 
-28 -37 
-29 -37 
-30 -37 
-31 -37 
-5 -38 
-6 -38 
-7 -38 
-8 -38 
-9 -38 
-10 -38 
-24 -38 
-25 -38 
-26 -38 
-27 -38 
-28 -38 
-29 -38 
-30 -38 
-31 -38 
-32 -38 
-5 -39 
-6 -39 
-7 -39 
-8 -39 
-9 -39 
-10 -39 
-25 -39 
-26 -39 
-27 -39 
-28 -39 
-29 -39 
-30 -39 
-31 -39 
-32 -39 
-5 -40 
-6 -40 
-7 -40 
-8 -40 
-9 -40 
-10 -40 
-25 -40 
-26 -40 
-27 -40 
-28 -40 
-29 -40 
-30 -40 
-31 -40 
-32 -40 
-33 -40 
-5 -41 
-6 -41 
-7 -41 
-8 -41 
-9 -41 
-10 -41 
-26 -41 
-27 -41 
-28 -41 
-29 -41 
-30 -41 
-31 -41 
-32 -41 
-33 -41 
-34 -41 
-5 -42 
-6 -42 
-7 -42 
-8 -42 
-9 -42 
-10 -42 
-11 -42 
-27 -42 
-28 -42 
-29 -42 
-30 -42 
-31 -42 
-32 -42 
-33 -42 
-34 -42 
-35 -42 
-5 -43 
-6 -43 
-7 -43 
-8 -43 
-9 -43 
-10 -43 
-11 -43 
-27 -43 
-28 -43 
-29 -43 
-30 -43 
-31 -43 
-32 -43 
-33 -43 
-34 -43 
-35 -43 
-36 -43 
-5 -44 
-6 -44 
-7 -44 
-8 -44 
-9 -44 
-10 -44 
-11 -44 
-28 -44 
-29 -44 
-30 -44 
-31 -44 
-32 -44 
-33 -44 
-34 -44 
-35 -44 
-36 -44 
-6 -45 
-7 -45 
-8 -45 
-9 -45 
-10 -45 
-11 -45 
-28 -45 
-29 -45 
-30 -45 
-31 -45 
-32 -45 
-33 -45 
-34 -45 
-35 -45 
-36 -45 
-37 -45 
-6 -46 
-7 -46 
-8 -46 
-9 -46 
-10 -46 
-11 -46 
-12 -46 
-29 -46 
-30 -46 
-31 -46 
-32 -46 
-33 -46 
-34 -46 
-35 -46 
-36 -46 
-37 -46 
-38 -46 
-6 -47 
-7 -47 
-8 -47 
-9 -47 
-10 -47 
-11 -47 
-12 -47 
-30 -47 
-31 -47 
-32 -47 
-33 -47 
-34 -47 
-35 -47 
-36 -47 
-37 -47 
-38 -47 
-39 -47 
-6 -48 
-7 -48 
-8 -48 
-9 -48 
-10 -48 
-11 -48 
-12 -48 
-30 -48 
-31 -48 
-32 -48 
-33 -48 
-34 -48 
-35 -48 
-36 -48 
-37 -48 
-38 -48 
-39 -48 
-40 -48 
-6 -49 
-7 -49 
-8 -49 
-9 -49 
-10 -49 
-11 -49 
-12 -49 
-31 -49 
-32 -49 
-33 -49 
-34 -49 
-35 -49 
-36 -49 
-37 -49 
-38 -49 
-39 -49 
-40 -49 
-41 -49 
-6 -50 
-7 -50 
-8 -50 
-9 -50 
-10 -50 
-11 -50 
-12 -50 
-13 -50 
-31 -50 
-32 -50 
-33 -50 
-34 -50 
-35 -50 
-36 -50 
-37 -50 
-38 -50 
-39 -50 
-40 -50 
-41 -50 


==> results_ample_auto/g=2p=31.txt <==
-1 -5 
-1 -6 
-1 -7 
-1 -8 
-1 -9 
-1 -10 
-1 -11 
-10 -11 
-1 -12 
-11 -12 
-1 -13 
-12 -13 
-1 -14 
-13 -14 
-2 -15 
-14 -15 
-2 -16 
-15 -16 
-2 -17 
-15 -17 
-16 -17 
-2 -18 
-16 -18 
-17 -18 
-2 -19 
-17 -19 
-18 -19 
-2 -20 
-18 -20 
-19 -20 
-2 -21 
-19 -21 
-20 -21 
-2 -22 
-19 -22 
-20 -22 
-21 -22 
-2 -23 
-20 -23 
-21 -23 
-22 -23 
-2 -24 
-21 -24 
-22 -24 
-23 -24 
-2 -25 
-3 -25 
-22 -25 
-23 -25 
-24 -25 
-2 -26 
-3 -26 
-23 -26 
-24 -26 
-25 -26 
-2 -27 
-3 -27 
-24 -27 
-25 -27 
-26 -27 
-2 -28 
-3 -28 
-24 -28 
-25 -28 
-26 -28 
-27 -28 
-2 -29 
-3 -29 
-25 -29 
-26 -29 
-27 -29 
-28 -29 
-2 -30 
-3 -30 
-26 -30 
-27 -30 
-28 -30 
-29 -30 
-2 -31 
-3 -31 
-27 -31 
-28 -31 
-29 -31 
-2 -32 
-3 -32 
-28 -32 
-29 -32 
-30 -32 
-2 -33 
-3 -33 
-28 -33 
-29 -33 
-30 -33 
-31 -33 
-2 -34 
-3 -34 
-29 -34 
-30 -34 
-31 -34 
-32 -34 
-2 -35 
-3 -35 
-4 -35 
-30 -35 
-31 -35 
-32 -35 
-33 -35 
-2 -36 
-3 -36 
-4 -36 
-31 -36 
-32 -36 
-33 -36 
-34 -36 
-2 -37 
-3 -37 
-4 -37 
-32 -37 
-33 -37 
-34 -37 
-35 -37 
-2 -38 
-3 -38 
-4 -38 
-33 -38 
-34 -38 
-35 -38 
-36 -38 
-2 -39 
-3 -39 
-4 -39 
-33 -39 
-34 -39 
-35 -39 
-36 -39 
-37 -39 
-2 -40 
-3 -40 
-4 -40 
-34 -40 
-35 -40 
-36 -40 
-37 -40 
-38 -40 
-2 -41 
-3 -41 
-4 -41 
-35 -41 
-36 -41 
-37 -41 
-38 -41 
-39 -41 
-2 -42 
-3 -42 
-4 -42 
-36 -42 
-37 -42 
-38 -42 
-39 -42 
-40 -42 
-2 -43 
-3 -43 
-4 -43 
-37 -43 
-38 -43 
-39 -43 
-40 -43 
-41 -43 
-2 -44 
-3 -44 
-4 -44 
-37 -44 
-38 -44 
-39 -44 
-40 -44 
-41 -44 
-42 -44 
-3 -45 
-4 -45 
-5 -45 
-38 -45 
-39 -45 
-40 -45 
-41 -45 
-42 -45 
-43 -45 
-3 -46 
-4 -46 
-5 -46 
-39 -46 
-40 -46 
-41 -46 
-42 -46 
-43 -46 
-44 -46 
-3 -47 
-4 -47 
-5 -47 
-40 -47 
-41 -47 
-42 -47 
-43 -47 
-44 -47 
-3 -48 
-4 -48 
-5 -48 
-41 -48 
-42 -48 
-43 -48 
-44 -48 
-45 -48 
-3 -49 
-4 -49 
-5 -49 
-42 -49 
-43 -49 
-44 -49 
-45 -49 
-46 -49 
-3 -50 
-4 -50 
-5 -50 
-42 -50 
-43 -50 
-44 -50 
-45 -50 
-46 -50 
-47 -50 


==> results_ample_auto/g=2p=5.txt <==
0 0 
-1 -1 
-2 -2 
-2 -3 
-3 -3 
-2 -4 
-3 -4 
-4 -4 
-2 -5 
-3 -5 
-5 -5 
-3 -6 
-4 -6 
-6 -6 
-3 -7 
-4 -7 
-5 -7 
-7 -7 
-3 -8 
-4 -8 
-5 -8 
-8 -8 
-3 -9 
-4 -9 
-5 -9 
-6 -9 
-9 -9 
-4 -10 
-5 -10 
-6 -10 
-10 -10 
-4 -11 
-5 -11 
-6 -11 
-7 -11 
-11 -11 
-4 -12 
-5 -12 
-6 -12 
-7 -12 
-8 -12 
-12 -12 
-4 -13 
-5 -13 
-6 -13 
-7 -13 
-8 -13 
-13 -13 
-5 -14 
-6 -14 
-7 -14 
-8 -14 
-9 -14 
-14 -14 
-5 -15 
-6 -15 
-7 -15 
-8 -15 
-9 -15 
-15 -15 
-5 -16 
-6 -16 
-7 -16 
-8 -16 
-9 -16 
-10 -16 
-16 -16 
-5 -17 
-6 -17 
-7 -17 
-8 -17 
-9 -17 
-10 -17 
-11 -17 
-17 -17 
-6 -18 
-7 -18 
-8 -18 
-9 -18 
-10 -18 
-11 -18 
-18 -18 
-6 -19 
-7 -19 
-8 -19 
-9 -19 
-10 -19 
-11 -19 
-12 -19 
-19 -19 
-6 -20 
-7 -20 
-8 -20 
-9 -20 
-10 -20 
-11 -20 
-12 -20 
-20 -20 
-6 -21 
-7 -21 
-8 -21 
-9 -21 
-10 -21 
-11 -21 
-12 -21 
-13 -21 
-21 -21 
-7 -22 
-8 -22 
-9 -22 
-10 -22 
-11 -22 
-12 -22 
-13 -22 
-14 -22 
-22 -22 
-7 -23 
-8 -23 
-9 -23 
-10 -23 
-11 -23 
-12 -23 
-13 -23 
-14 -23 
-23 -23 
-7 -24 
-8 -24 
-9 -24 
-10 -24 
-11 -24 
-12 -24 
-13 -24 
-14 -24 
-15 -24 
-24 -24 
-7 -25 
-8 -25 
-9 -25 
-10 -25 
-11 -25 
-12 -25 
-13 -25 
-14 -25 
-15 -25 
-25 -25 
-8 -26 
-9 -26 
-10 -26 
-11 -26 
-12 -26 
-13 -26 
-14 -26 
-15 -26 
-16 -26 
-26 -26 
-8 -27 
-9 -27 
-10 -27 
-11 -27 
-12 -27 
-13 -27 
-14 -27 
-15 -27 
-16 -27 
-17 -27 
-27 -27 
-8 -28 
-9 -28 
-10 -28 
-11 -28 
-12 -28 
-13 -28 
-14 -28 
-15 -28 
-16 -28 
-17 -28 
-28 -28 
-8 -29 
-9 -29 
-10 -29 
-11 -29 
-12 -29 
-13 -29 
-14 -29 
-15 -29 
-16 -29 
-17 -29 
-18 -29 
-29 -29 
-9 -30 
-10 -30 
-11 -30 
-12 -30 
-13 -30 
-14 -30 
-15 -30 
-16 -30 
-17 -30 
-18 -30 
-30 -30 
-9 -31 
-10 -31 
-11 -31 
-12 -31 
-13 -31 
-14 -31 
-15 -31 
-16 -31 
-17 -31 
-18 -31 
-19 -31 
-31 -31 
-9 -32 
-10 -32 
-11 -32 
-12 -32 
-13 -32 
-14 -32 
-15 -32 
-16 -32 
-17 -32 
-18 -32 
-19 -32 
-20 -32 
-32 -32 
-9 -33 
-10 -33 
-11 -33 
-12 -33 
-13 -33 
-14 -33 
-15 -33 
-16 -33 
-17 -33 
-18 -33 
-19 -33 
-20 -33 
-33 -33 
-10 -34 
-11 -34 
-12 -34 
-13 -34 
-14 -34 
-15 -34 
-16 -34 
-17 -34 
-18 -34 
-19 -34 
-20 -34 
-21 -34 
-34 -34 
-10 -35 
-11 -35 
-12 -35 
-13 -35 
-14 -35 
-15 -35 
-16 -35 
-17 -35 
-18 -35 
-19 -35 
-20 -35 
-21 -35 
-35 -35 
-10 -36 
-11 -36 
-12 -36 
-13 -36 
-14 -36 
-15 -36 
-16 -36 
-17 -36 
-18 -36 
-19 -36 
-20 -36 
-21 -36 
-22 -36 
-36 -36 
-10 -37 
-11 -37 
-12 -37 
-13 -37 
-14 -37 
-15 -37 
-16 -37 
-17 -37 
-18 -37 
-19 -37 
-20 -37 
-21 -37 
-22 -37 
-23 -37 
-37 -37 
-11 -38 
-12 -38 
-13 -38 
-14 -38 
-15 -38 
-16 -38 
-17 -38 
-18 -38 
-19 -38 
-20 -38 
-21 -38 
-22 -38 
-23 -38 
-38 -38 
-11 -39 
-12 -39 
-13 -39 
-14 -39 
-15 -39 
-16 -39 
-17 -39 
-18 -39 
-19 -39 
-20 -39 
-21 -39 
-22 -39 
-23 -39 
-24 -39 
-39 -39 
-11 -40 
-12 -40 
-13 -40 
-14 -40 
-15 -40 
-16 -40 
-17 -40 
-18 -40 
-19 -40 
-20 -40 
-21 -40 
-22 -40 
-23 -40 
-24 -40 
-40 -40 
-11 -41 
-12 -41 
-13 -41 
-14 -41 
-15 -41 
-16 -41 
-17 -41 
-18 -41 
-19 -41 
-20 -41 
-21 -41 
-22 -41 
-23 -41 
-24 -41 
-25 -41 
-41 -41 
-12 -42 
-13 -42 
-14 -42 
-15 -42 
-16 -42 
-17 -42 
-18 -42 
-19 -42 
-20 -42 
-21 -42 
-22 -42 
-23 -42 
-24 -42 
-25 -42 
-26 -42 
-42 -42 
-12 -43 
-13 -43 
-14 -43 
-15 -43 
-16 -43 
-17 -43 
-18 -43 
-19 -43 
-20 -43 
-21 -43 
-22 -43 
-23 -43 
-24 -43 
-25 -43 
-26 -43 
-43 -43 
-12 -44 
-13 -44 
-14 -44 
-15 -44 
-16 -44 
-17 -44 
-18 -44 
-19 -44 
-20 -44 
-21 -44 
-22 -44 
-23 -44 
-24 -44 
-25 -44 
-26 -44 
-27 -44 
-44 -44 
-12 -45 
-13 -45 
-14 -45 
-15 -45 
-16 -45 
-17 -45 
-18 -45 
-19 -45 
-20 -45 
-21 -45 
-22 -45 
-23 -45 
-24 -45 
-25 -45 
-26 -45 
-27 -45 
-45 -45 
-13 -46 
-14 -46 
-15 -46 
-16 -46 
-17 -46 
-18 -46 
-19 -46 
-20 -46 
-21 -46 
-22 -46 
-23 -46 
-24 -46 
-25 -46 
-26 -46 
-27 -46 
-28 -46 
-46 -46 
-13 -47 
-14 -47 
-15 -47 
-16 -47 
-17 -47 
-18 -47 
-19 -47 
-20 -47 
-21 -47 
-22 -47 
-23 -47 
-24 -47 
-25 -47 
-26 -47 
-27 -47 
-28 -47 
-29 -47 
-47 -47 
-13 -48 
-14 -48 
-15 -48 
-16 -48 
-17 -48 
-18 -48 
-19 -48 
-20 -48 
-21 -48 
-22 -48 
-23 -48 
-24 -48 
-25 -48 
-26 -48 
-27 -48 
-28 -48 
-29 -48 
-48 -48 
-13 -49 
-14 -49 
-15 -49 
-16 -49 
-17 -49 
-18 -49 
-19 -49 
-20 -49 
-21 -49 
-22 -49 
-23 -49 
-24 -49 
-25 -49 
-26 -49 
-27 -49 
-28 -49 
-29 -49 
-30 -49 
-49 -49 
-14 -50 
-15 -50 
-16 -50 
-17 -50 
-18 -50 
-19 -50 
-20 -50 
-21 -50 
-22 -50 
-23 -50 
-24 -50 
-25 -50 
-26 -50 
-27 -50 
-28 -50 
-29 -50 
-30 -50 
-50 -50 


==> results_ample_auto/g=3p=11.txt <==
0 0 0 
-1 -1 -1 
-2 -2 -2 
-2 -2 -3 
-2 -3 -3 
-3 -3 -3 
-2 -2 -4 
-2 -3 -4 
-3 -3 -4 
-2 -4 -4 
-3 -4 -4 
-4 -4 -4 
-2 -2 -5 
-2 -3 -5 
-3 -3 -5 
-2 -4 -5 
-3 -4 -5 
-4 -4 -5 
-5 -5 -5 
-2 -2 -6 
-2 -3 -6 
-3 -3 -6 
-2 -4 -6 
-3 -4 -6 
-2 -5 -6 
-3 -5 -6 
-4 -5 -6 
-6 -6 -6 
-2 -2 -7 
-2 -3 -7 
-2 -4 -7 
-3 -4 -7 
-2 -5 -7 
-3 -5 -7 
-4 -5 -7 
-2 -6 -7 
-3 -6 -7 
-4 -6 -7 
-5 -6 -7 
-7 -7 -7 
-2 -3 -8 
-2 -4 -8 
-3 -4 -8 
-2 -5 -8 
-3 -5 -8 
-4 -5 -8 
-2 -6 -8 
-3 -6 -8 
-4 -6 -8 
-5 -6 -8 
-2 -7 -8 
-3 -7 -8 
-4 -7 -8 
-5 -7 -8 
-6 -7 -8 
-8 -8 -8 
-2 -3 -9 
-2 -4 -9 
-3 -4 -9 
-2 -5 -9 
-3 -5 -9 
-4 -5 -9 
-2 -6 -9 
-3 -6 -9 
-4 -6 -9 
-5 -6 -9 
-2 -7 -9 
-3 -7 -9 
-4 -7 -9 
-5 -7 -9 
-6 -7 -9 
-2 -8 -9 
-3 -8 -9 
-4 -8 -9 
-5 -8 -9 
-6 -8 -9 
-7 -8 -9 
-9 -9 -9 
-3 -4 -10 
-3 -5 -10 
-4 -5 -10 
-3 -6 -10 
-4 -6 -10 
-5 -6 -10 
-3 -7 -10 
-4 -7 -10 
-5 -7 -10 
-6 -7 -10 
-3 -8 -10 
-4 -8 -10 
-5 -8 -10 
-6 -8 -10 
-7 -8 -10 
-3 -9 -10 
-4 -9 -10 
-5 -9 -10 
-6 -9 -10 
-7 -9 -10 
-8 -9 -10 
-10 -10 -10 
-3 -4 -11 
-3 -5 -11 
-4 -5 -11 
-3 -6 -11 
-4 -6 -11 
-5 -6 -11 
-3 -7 -11 
-4 -7 -11 
-5 -7 -11 
-6 -7 -11 
-3 -8 -11 
-4 -8 -11 
-5 -8 -11 
-6 -8 -11 
-7 -8 -11 
-3 -9 -11 
-4 -9 -11 
-5 -9 -11 
-6 -9 -11 
-7 -9 -11 
-11 -11 -11 
-3 -4 -12 
-3 -5 -12 
-4 -5 -12 
-3 -6 -12 
-4 -6 -12 
-5 -6 -12 
-3 -7 -12 
-4 -7 -12 
-5 -7 -12 
-6 -7 -12 
-3 -8 -12 
-4 -8 -12 
-5 -8 -12 
-6 -8 -12 
-3 -9 -12 
-4 -9 -12 
-5 -9 -12 
-6 -9 -12 
-7 -9 -12 
-3 -10 -12 
-4 -10 -12 
-5 -10 -12 
-6 -10 -12 
-7 -10 -12 
-8 -10 -12 
-12 -12 -12 
-3 -4 -13 
-3 -5 -13 
-4 -5 -13 
-3 -6 -13 
-4 -6 -13 
-5 -6 -13 
-3 -7 -13 
-4 -7 -13 
-5 -7 -13 
-3 -8 -13 
-4 -8 -13 
-5 -8 -13 
-6 -8 -13 
-3 -9 -13 
-4 -9 -13 
-5 -9 -13 
-6 -9 -13 
-7 -9 -13 
-3 -10 -13 
-4 -10 -13 
-5 -10 -13 
-6 -10 -13 
-7 -10 -13 
-8 -10 -13 
-3 -11 -13 
-4 -11 -13 
-5 -11 -13 
-6 -11 -13 
-7 -11 -13 
-8 -11 -13 
-9 -11 -13 
-13 -13 -13 
-3 -4 -14 
-3 -5 -14 
-4 -5 -14 
-3 -6 -14 
-4 -6 -14 
-3 -7 -14 
-4 -7 -14 
-5 -7 -14 
-3 -8 -14 
-4 -8 -14 
-5 -8 -14 
-6 -8 -14 
-3 -9 -14 
-4 -9 -14 
-5 -9 -14 
-6 -9 -14 
-7 -9 -14 
-3 -10 -14 
-4 -10 -14 
-5 -10 -14 
-6 -10 -14 
-7 -10 -14 
-8 -10 -14 
-3 -11 -14 
-4 -11 -14 
-5 -11 -14 
-6 -11 -14 
-7 -11 -14 
-8 -11 -14 
-9 -11 -14 
-3 -12 -14 
-4 -12 -14 
-5 -12 -14 
-6 -12 -14 
-7 -12 -14 
-8 -12 -14 
-9 -12 -14 
-10 -12 -14 
-14 -14 -14 
-3 -4 -15 
-3 -5 -15 
-3 -6 -15 
-4 -6 -15 
-3 -7 -15 
-4 -7 -15 
-5 -7 -15 
-3 -8 -15 
-4 -8 -15 
-5 -8 -15 
-6 -8 -15 
-3 -9 -15 
-4 -9 -15 
-5 -9 -15 
-6 -9 -15 
-7 -9 -15 
-3 -10 -15 
-4 -10 -15 
-5 -10 -15 
-6 -10 -15 
-7 -10 -15 
-8 -10 -15 
-3 -11 -15 
-4 -11 -15 
-5 -11 -15 
-6 -11 -15 
-7 -11 -15 
-8 -11 -15 
-9 -11 -15 
-3 -12 -15 
-4 -12 -15 
-5 -12 -15 
-6 -12 -15 
-7 -12 -15 
-8 -12 -15 
-9 -12 -15 
-10 -12 -15 
-3 -13 -15 
-4 -13 -15 
-5 -13 -15 
-6 -13 -15 
-7 -13 -15 
-8 -13 -15 
-9 -13 -15 
-10 -13 -15 
-11 -13 -15 
-15 -15 -15 
-3 -5 -16 
-3 -6 -16 
-4 -6 -16 
-3 -7 -16 
-4 -7 -16 
-5 -7 -16 
-3 -8 -16 
-4 -8 -16 
-5 -8 -16 
-6 -8 -16 
-3 -9 -16 
-4 -9 -16 
-5 -9 -16 
-6 -9 -16 
-7 -9 -16 
-3 -10 -16 
-4 -10 -16 
-5 -10 -16 
-6 -10 -16 
-7 -10 -16 
-8 -10 -16 
-3 -11 -16 
-4 -11 -16 
-5 -11 -16 
-6 -11 -16 
-7 -11 -16 
-8 -11 -16 
-9 -11 -16 
-3 -12 -16 
-4 -12 -16 
-5 -12 -16 
-6 -12 -16 
-7 -12 -16 
-8 -12 -16 
-9 -12 -16 
-10 -12 -16 
-3 -13 -16 
-4 -13 -16 
-5 -13 -16 
-6 -13 -16 
-7 -13 -16 
-8 -13 -16 
-9 -13 -16 
-10 -13 -16 
-11 -13 -16 
-16 -16 -16 
-3 -5 -17 
-3 -6 -17 
-4 -6 -17 
-3 -7 -17 
-4 -7 -17 
-5 -7 -17 
-3 -8 -17 
-4 -8 -17 
-5 -8 -17 
-6 -8 -17 
-3 -9 -17 
-4 -9 -17 
-5 -9 -17 
-6 -9 -17 
-7 -9 -17 
-3 -10 -17 
-4 -10 -17 
-5 -10 -17 
-6 -10 -17 
-7 -10 -17 
-8 -10 -17 
-3 -11 -17 
-4 -11 -17 
-5 -11 -17 
-6 -11 -17 
-7 -11 -17 
-8 -11 -17 
-9 -11 -17 
-3 -12 -17 
-4 -12 -17 
-5 -12 -17 
-6 -12 -17 
-7 -12 -17 
-8 -12 -17 
-9 -12 -17 
-10 -12 -17 
-3 -13 -17 
-4 -13 -17 
-5 -13 -17 
-6 -13 -17 
-7 -13 -17 
-8 -13 -17 
-9 -13 -17 
-10 -13 -17 
-3 -14 -17 
-4 -14 -17 
-5 -14 -17 
-6 -14 -17 
-7 -14 -17 
-8 -14 -17 
-9 -14 -17 
-10 -14 -17 
-11 -14 -17 
-17 -17 -17 
-3 -5 -18 
-3 -6 -18 
-4 -6 -18 
-3 -7 -18 
-4 -7 -18 
-5 -7 -18 
-3 -8 -18 
-4 -8 -18 
-5 -8 -18 
-6 -8 -18 
-3 -9 -18 
-4 -9 -18 
-5 -9 -18 
-6 -9 -18 
-7 -9 -18 
-3 -10 -18 
-4 -10 -18 
-5 -10 -18 
-6 -10 -18 
-7 -10 -18 
-8 -10 -18 
-3 -11 -18 
-4 -11 -18 
-5 -11 -18 
-6 -11 -18 
-7 -11 -18 
-8 -11 -18 
-9 -11 -18 
-3 -12 -18 
-4 -12 -18 
-5 -12 -18 
-6 -12 -18 
-7 -12 -18 
-8 -12 -18 
-9 -12 -18 
-3 -13 -18 
-4 -13 -18 
-5 -13 -18 
-6 -13 -18 
-7 -13 -18 
-8 -13 -18 
-9 -13 -18 
-10 -13 -18 
-3 -14 -18 
-4 -14 -18 
-5 -14 -18 
-6 -14 -18 
-7 -14 -18 
-8 -14 -18 
-9 -14 -18 
-10 -14 -18 
-11 -14 -18 
-3 -15 -18 
-4 -15 -18 
-5 -15 -18 
-6 -15 -18 
-7 -15 -18 
-8 -15 -18 
-9 -15 -18 
-10 -15 -18 
-11 -15 -18 
-12 -15 -18 
-18 -18 -18 
-3 -5 -19 
-3 -6 -19 
-4 -6 -19 
-3 -7 -19 
-4 -7 -19 
-5 -7 -19 
-3 -8 -19 
-4 -8 -19 
-5 -8 -19 
-6 -8 -19 
-3 -9 -19 
-4 -9 -19 
-5 -9 -19 
-6 -9 -19 
-7 -9 -19 
-3 -10 -19 
-4 -10 -19 
-5 -10 -19 
-6 -10 -19 
-7 -10 -19 
-8 -10 -19 
-3 -11 -19 
-4 -11 -19 
-5 -11 -19 
-6 -11 -19 
-7 -11 -19 
-8 -11 -19 
-3 -12 -19 
-4 -12 -19 
-5 -12 -19 
-6 -12 -19 
-7 -12 -19 
-8 -12 -19 
-9 -12 -19 
-3 -13 -19 
-4 -13 -19 
-5 -13 -19 
-6 -13 -19 
-7 -13 -19 
-8 -13 -19 
-9 -13 -19 
-10 -13 -19 
-3 -14 -19 
-4 -14 -19 
-5 -14 -19 
-6 -14 -19 
-7 -14 -19 
-8 -14 -19 
-9 -14 -19 
-10 -14 -19 
-11 -14 -19 
-3 -15 -19 
-4 -15 -19 
-5 -15 -19 
-6 -15 -19 
-7 -15 -19 
-8 -15 -19 
-9 -15 -19 
-10 -15 -19 
-11 -15 -19 
-12 -15 -19 
-3 -16 -19 
-4 -16 -19 
-5 -16 -19 
-6 -16 -19 
-7 -16 -19 
-8 -16 -19 
-9 -16 -19 
-10 -16 -19 
-11 -16 -19 
-12 -16 -19 
-13 -16 -19 
-19 -19 -19 
-4 -6 -20 
-4 -7 -20 
-5 -7 -20 
-4 -8 -20 
-5 -8 -20 
-6 -8 -20 
-4 -9 -20 
-5 -9 -20 
-6 -9 -20 
-7 -9 -20 
-4 -10 -20 
-5 -10 -20 
-6 -10 -20 
-7 -10 -20 
-4 -11 -20 
-5 -11 -20 
-6 -11 -20 
-7 -11 -20 
-8 -11 -20 
-4 -12 -20 
-5 -12 -20 
-6 -12 -20 
-7 -12 -20 
-8 -12 -20 
-9 -12 -20 
-4 -13 -20 
-5 -13 -20 
-6 -13 -20 
-7 -13 -20 
-8 -13 -20 
-9 -13 -20 
-10 -13 -20 
-4 -14 -20 
-5 -14 -20 
-6 -14 -20 
-7 -14 -20 
-8 -14 -20 
-9 -14 -20 
-10 -14 -20 
-11 -14 -20 
-4 -15 -20 
-5 -15 -20 
-6 -15 -20 
-7 -15 -20 
-8 -15 -20 
-9 -15 -20 
-10 -15 -20 
-11 -15 -20 
-12 -15 -20 
-4 -16 -20 
-5 -16 -20 
-6 -16 -20 
-7 -16 -20 
-8 -16 -20 
-9 -16 -20 
-10 -16 -20 
-11 -16 -20 
-12 -16 -20 
-13 -16 -20 
-4 -17 -20 
-5 -17 -20 
-6 -17 -20 
-7 -17 -20 
-8 -17 -20 
-9 -17 -20 
-10 -17 -20 
-11 -17 -20 
-12 -17 -20 
-13 -17 -20 
-14 -17 -20 
-20 -20 -20 
-4 -6 -21 
-4 -7 -21 
-5 -7 -21 
-4 -8 -21 
-5 -8 -21 
-6 -8 -21 
-4 -9 -21 
-5 -9 -21 
-6 -9 -21 
-4 -10 -21 
-5 -10 -21 
-6 -10 -21 
-7 -10 -21 
-4 -11 -21 
-5 -11 -21 
-6 -11 -21 
-7 -11 -21 
-8 -11 -21 
-4 -12 -21 
-5 -12 -21 
-6 -12 -21 
-7 -12 -21 
-8 -12 -21 
-9 -12 -21 
-4 -13 -21 
-5 -13 -21 
-6 -13 -21 
-7 -13 -21 
-8 -13 -21 
-9 -13 -21 
-10 -13 -21 
-4 -14 -21 
-5 -14 -21 
-6 -14 -21 
-7 -14 -21 
-8 -14 -21 
-9 -14 -21 
-10 -14 -21 
-11 -14 -21 
-4 -15 -21 
-5 -15 -21 
-6 -15 -21 
-7 -15 -21 
-8 -15 -21 
-9 -15 -21 
-10 -15 -21 
-11 -15 -21 
-12 -15 -21 
-4 -16 -21 
-5 -16 -21 
-6 -16 -21 
-7 -16 -21 
-8 -16 -21 
-9 -16 -21 
-10 -16 -21 
-11 -16 -21 
-12 -16 -21 
-13 -16 -21 
-4 -17 -21 
-5 -17 -21 
-6 -17 -21 
-7 -17 -21 
-8 -17 -21 
-9 -17 -21 
-10 -17 -21 
-11 -17 -21 
-12 -17 -21 
-13 -17 -21 
-14 -17 -21 
-4 -18 -21 
-5 -18 -21 
-6 -18 -21 
-7 -18 -21 
-8 -18 -21 
-9 -18 -21 
-10 -18 -21 
-11 -18 -21 
-12 -18 -21 
-13 -18 -21 
-14 -18 -21 
-15 -18 -21 
-21 -21 -21 
-4 -6 -22 
-4 -7 -22 
-5 -7 -22 
-4 -8 -22 
-5 -8 -22 
-4 -9 -22 
-5 -9 -22 
-6 -9 -22 
-4 -10 -22 
-5 -10 -22 
-6 -10 -22 
-7 -10 -22 
-4 -11 -22 
-5 -11 -22 
-6 -11 -22 
-7 -11 -22 
-8 -11 -22 
-4 -12 -22 
-5 -12 -22 
-6 -12 -22 
-7 -12 -22 
-8 -12 -22 
-9 -12 -22 
-4 -13 -22 
-5 -13 -22 
-6 -13 -22 
-7 -13 -22 
-8 -13 -22 
-9 -13 -22 
-10 -13 -22 
-4 -14 -22 
-5 -14 -22 
-6 -14 -22 
-7 -14 -22 
-8 -14 -22 
-9 -14 -22 
-10 -14 -22 
-11 -14 -22 
-4 -15 -22 
-5 -15 -22 
-6 -15 -22 
-7 -15 -22 
-8 -15 -22 
-9 -15 -22 
-10 -15 -22 
-11 -15 -22 
-12 -15 -22 
-4 -16 -22 
-5 -16 -22 
-6 -16 -22 
-7 -16 -22 
-8 -16 -22 
-9 -16 -22 
-10 -16 -22 
-11 -16 -22 
-12 -16 -22 
-13 -16 -22 
-4 -17 -22 
-5 -17 -22 
-6 -17 -22 
-7 -17 -22 
-8 -17 -22 
-9 -17 -22 
-10 -17 -22 
-11 -17 -22 
-12 -17 -22 
-13 -17 -22 
-14 -17 -22 
-4 -18 -22 
-5 -18 -22 
-6 -18 -22 
-7 -18 -22 
-8 -18 -22 
-9 -18 -22 
-10 -18 -22 
-11 -18 -22 
-12 -18 -22 
-13 -18 -22 
-14 -18 -22 
-22 -22 -22 
-4 -6 -23 
-4 -7 -23 
-4 -8 -23 
-5 -8 -23 
-4 -9 -23 
-5 -9 -23 
-6 -9 -23 
-4 -10 -23 
-5 -10 -23 
-6 -10 -23 
-7 -10 -23 
-4 -11 -23 
-5 -11 -23 
-6 -11 -23 
-7 -11 -23 
-8 -11 -23 
-4 -12 -23 
-5 -12 -23 
-6 -12 -23 
-7 -12 -23 
-8 -12 -23 
-9 -12 -23 
-4 -13 -23 
-5 -13 -23 
-6 -13 -23 
-7 -13 -23 
-8 -13 -23 
-9 -13 -23 
-10 -13 -23 
-4 -14 -23 
-5 -14 -23 
-6 -14 -23 
-7 -14 -23 
-8 -14 -23 
-9 -14 -23 
-10 -14 -23 
-11 -14 -23 
-4 -15 -23 
-5 -15 -23 
-6 -15 -23 
-7 -15 -23 
-8 -15 -23 
-9 -15 -23 
-10 -15 -23 
-11 -15 -23 
-12 -15 -23 
-4 -16 -23 
-5 -16 -23 
-6 -16 -23 
-7 -16 -23 
-8 -16 -23 
-9 -16 -23 
-10 -16 -23 
-11 -16 -23 
-12 -16 -23 
-13 -16 -23 
-4 -17 -23 
-5 -17 -23 
-6 -17 -23 
-7 -17 -23 
-8 -17 -23 
-9 -17 -23 
-10 -17 -23 
-11 -17 -23 
-12 -17 -23 
-13 -17 -23 
-4 -18 -23 
-5 -18 -23 
-6 -18 -23 
-7 -18 -23 
-8 -18 -23 
-9 -18 -23 
-10 -18 -23 
-11 -18 -23 
-12 -18 -23 
-13 -18 -23 
-14 -18 -23 
-4 -19 -23 
-5 -19 -23 
-6 -19 -23 
-7 -19 -23 
-8 -19 -23 
-9 -19 -23 
-10 -19 -23 
-11 -19 -23 
-12 -19 -23 
-13 -19 -23 
-14 -19 -23 
-15 -19 -23 
-23 -23 -23 
-4 -7 -24 
-4 -8 -24 
-5 -8 -24 
-4 -9 -24 
-5 -9 -24 
-6 -9 -24 
-4 -10 -24 
-5 -10 -24 
-6 -10 -24 
-7 -10 -24 
-4 -11 -24 
-5 -11 -24 
-6 -11 -24 
-7 -11 -24 
-8 -11 -24 
-4 -12 -24 
-5 -12 -24 
-6 -12 -24 
-7 -12 -24 
-8 -12 -24 
-9 -12 -24 
-4 -13 -24 
-5 -13 -24 
-6 -13 -24 
-7 -13 -24 
-8 -13 -24 
-9 -13 -24 
-10 -13 -24 
-4 -14 -24 
-5 -14 -24 
-6 -14 -24 
-7 -14 -24 
-8 -14 -24 
-9 -14 -24 
-10 -14 -24 
-11 -14 -24 
-4 -15 -24 
-5 -15 -24 
-6 -15 -24 
-7 -15 -24 
-8 -15 -24 
-9 -15 -24 
-10 -15 -24 
-11 -15 -24 
-12 -15 -24 
-4 -16 -24 
-5 -16 -24 
-6 -16 -24 
-7 -16 -24 
-8 -16 -24 
-9 -16 -24 
-10 -16 -24 
-11 -16 -24 
-12 -16 -24 
-4 -17 -24 
-5 -17 -24 
-6 -17 -24 
-7 -17 -24 
-8 -17 -24 
-9 -17 -24 
-10 -17 -24 
-11 -17 -24 
-12 -17 -24 
-13 -17 -24 
-4 -18 -24 
-5 -18 -24 
-6 -18 -24 
-7 -18 -24 
-8 -18 -24 
-9 -18 -24 
-10 -18 -24 
-11 -18 -24 
-12 -18 -24 
-13 -18 -24 
-14 -18 -24 
-4 -19 -24 
-5 -19 -24 
-6 -19 -24 
-7 -19 -24 
-8 -19 -24 
-9 -19 -24 
-10 -19 -24 
-11 -19 -24 
-12 -19 -24 
-13 -19 -24 
-14 -19 -24 
-15 -19 -24 
-4 -20 -24 
-5 -20 -24 
-6 -20 -24 
-7 -20 -24 
-8 -20 -24 
-9 -20 -24 
-10 -20 -24 
-11 -20 -24 
-12 -20 -24 
-13 -20 -24 
-14 -20 -24 
-15 -20 -24 
-16 -20 -24 
-24 -24 -24 
-4 -7 -25 
-4 -8 -25 
-5 -8 -25 
-4 -9 -25 
-5 -9 -25 
-6 -9 -25 
-4 -10 -25 
-5 -10 -25 
-6 -10 -25 
-7 -10 -25 
-4 -11 -25 
-5 -11 -25 
-6 -11 -25 
-7 -11 -25 
-8 -11 -25 
-4 -12 -25 
-5 -12 -25 
-6 -12 -25 
-7 -12 -25 
-8 -12 -25 
-9 -12 -25 
-4 -13 -25 
-5 -13 -25 
-6 -13 -25 
-7 -13 -25 
-8 -13 -25 
-9 -13 -25 
-10 -13 -25 
-4 -14 -25 
-5 -14 -25 
-6 -14 -25 
-7 -14 -25 
-8 -14 -25 
-9 -14 -25 
-10 -14 -25 
-11 -14 -25 
-4 -15 -25 
-5 -15 -25 
-6 -15 -25 
-7 -15 -25 
-8 -15 -25 
-9 -15 -25 
-10 -15 -25 
-11 -15 -25 
-4 -16 -25 
-5 -16 -25 
-6 -16 -25 
-7 -16 -25 
-8 -16 -25 
-9 -16 -25 
-10 -16 -25 
-11 -16 -25 
-12 -16 -25 
-4 -17 -25 
-5 -17 -25 
-6 -17 -25 
-7 -17 -25 
-8 -17 -25 
-9 -17 -25 
-10 -17 -25 
-11 -17 -25 
-12 -17 -25 
-13 -17 -25 
-4 -18 -25 
-5 -18 -25 
-6 -18 -25 
-7 -18 -25 
-8 -18 -25 
-9 -18 -25 
-10 -18 -25 
-11 -18 -25 
-12 -18 -25 
-13 -18 -25 
-14 -18 -25 
-4 -19 -25 
-5 -19 -25 
-6 -19 -25 
-7 -19 -25 
-8 -19 -25 
-9 -19 -25 
-10 -19 -25 
-11 -19 -25 
-12 -19 -25 
-13 -19 -25 
-14 -19 -25 
-15 -19 -25 
-4 -20 -25 
-5 -20 -25 
-6 -20 -25 
-7 -20 -25 
-8 -20 -25 
-9 -20 -25 
-10 -20 -25 
-11 -20 -25 
-12 -20 -25 
-13 -20 -25 
-14 -20 -25 
-15 -20 -25 
-16 -20 -25 
-4 -21 -25 
-5 -21 -25 
-6 -21 -25 
-7 -21 -25 
-8 -21 -25 
-9 -21 -25 
-10 -21 -25 
-11 -21 -25 
-12 -21 -25 
-13 -21 -25 
-14 -21 -25 
-15 -21 -25 
-16 -21 -25 
-17 -21 -25 
-25 -25 -25 
-4 -7 -26 
-4 -8 -26 
-5 -8 -26 
-4 -9 -26 
-5 -9 -26 
-6 -9 -26 
-4 -10 -26 
-5 -10 -26 
-6 -10 -26 
-7 -10 -26 
-4 -11 -26 
-5 -11 -26 
-6 -11 -26 
-7 -11 -26 
-8 -11 -26 
-4 -12 -26 
-5 -12 -26 
-6 -12 -26 
-7 -12 -26 
-8 -12 -26 
-9 -12 -26 
-4 -13 -26 
-5 -13 -26 
-6 -13 -26 
-7 -13 -26 
-8 -13 -26 
-9 -13 -26 
-10 -13 -26 
-4 -14 -26 
-5 -14 -26 
-6 -14 -26 
-7 -14 -26 
-8 -14 -26 
-9 -14 -26 
-10 -14 -26 
-4 -15 -26 
-5 -15 -26 
-6 -15 -26 
-7 -15 -26 
-8 -15 -26 
-9 -15 -26 
-10 -15 -26 
-11 -15 -26 
-4 -16 -26 
-5 -16 -26 
-6 -16 -26 
-7 -16 -26 
-8 -16 -26 
-9 -16 -26 
-10 -16 -26 
-11 -16 -26 
-12 -16 -26 
-4 -17 -26 
-5 -17 -26 
-6 -17 -26 
-7 -17 -26 
-8 -17 -26 
-9 -17 -26 
-10 -17 -26 
-11 -17 -26 
-12 -17 -26 
-13 -17 -26 
-4 -18 -26 
-5 -18 -26 
-6 -18 -26 
-7 -18 -26 
-8 -18 -26 
-9 -18 -26 
-10 -18 -26 
-11 -18 -26 
-12 -18 -26 
-13 -18 -26 
-14 -18 -26 
-4 -19 -26 
-5 -19 -26 
-6 -19 -26 
-7 -19 -26 
-8 -19 -26 
-9 -19 -26 
-10 -19 -26 
-11 -19 -26 
-12 -19 -26 
-13 -19 -26 
-14 -19 -26 
-15 -19 -26 
-4 -20 -26 
-5 -20 -26 
-6 -20 -26 
-7 -20 -26 
-8 -20 -26 
-9 -20 -26 
-10 -20 -26 
-11 -20 -26 
-12 -20 -26 
-13 -20 -26 
-14 -20 -26 
-15 -20 -26 
-16 -20 -26 
-4 -21 -26 
-5 -21 -26 
-6 -21 -26 
-7 -21 -26 
-8 -21 -26 
-9 -21 -26 
-10 -21 -26 
-11 -21 -26 
-12 -21 -26 
-13 -21 -26 
-14 -21 -26 
-15 -21 -26 
-16 -21 -26 
-17 -21 -26 
-4 -22 -26 
-5 -22 -26 
-6 -22 -26 
-7 -22 -26 
-8 -22 -26 
-9 -22 -26 
-10 -22 -26 
-11 -22 -26 
-12 -22 -26 
-13 -22 -26 
-14 -22 -26 
-15 -22 -26 
-16 -22 -26 
-17 -22 -26 
-18 -22 -26 
-26 -26 -26 
-4 -7 -27 
-4 -8 -27 
-5 -8 -27 
-4 -9 -27 
-5 -9 -27 
-6 -9 -27 
-4 -10 -27 
-5 -10 -27 
-6 -10 -27 
-7 -10 -27 
-4 -11 -27 
-5 -11 -27 
-6 -11 -27 
-7 -11 -27 
-8 -11 -27 
-4 -12 -27 
-5 -12 -27 
-6 -12 -27 
-7 -12 -27 
-8 -12 -27 
-9 -12 -27 
-4 -13 -27 
-5 -13 -27 
-6 -13 -27 
-7 -13 -27 
-8 -13 -27 
-9 -13 -27 
-4 -14 -27 
-5 -14 -27 
-6 -14 -27 
-7 -14 -27 
-8 -14 -27 
-9 -14 -27 
-10 -14 -27 
-4 -15 -27 
-5 -15 -27 
-6 -15 -27 
-7 -15 -27 
-8 -15 -27 
-9 -15 -27 
-10 -15 -27 
-11 -15 -27 
-4 -16 -27 
-5 -16 -27 
-6 -16 -27 
-7 -16 -27 
-8 -16 -27 
-9 -16 -27 
-10 -16 -27 
-11 -16 -27 
-12 -16 -27 
-4 -17 -27 
-5 -17 -27 
-6 -17 -27 
-7 -17 -27 
-8 -17 -27 
-9 -17 -27 
-10 -17 -27 
-11 -17 -27 
-12 -17 -27 
-13 -17 -27 
-4 -18 -27 
-5 -18 -27 
-6 -18 -27 
-7 -18 -27 
-8 -18 -27 
-9 -18 -27 
-10 -18 -27 
-11 -18 -27 
-12 -18 -27 
-13 -18 -27 
-14 -18 -27 
-4 -19 -27 
-5 -19 -27 
-6 -19 -27 
-7 -19 -27 
-8 -19 -27 
-9 -19 -27 
-10 -19 -27 
-11 -19 -27 
-12 -19 -27 
-13 -19 -27 
-14 -19 -27 
-15 -19 -27 
-4 -20 -27 
-5 -20 -27 
-6 -20 -27 
-7 -20 -27 
-8 -20 -27 
-9 -20 -27 
-10 -20 -27 
-11 -20 -27 
-12 -20 -27 
-13 -20 -27 
-14 -20 -27 
-15 -20 -27 
-16 -20 -27 
-4 -21 -27 
-5 -21 -27 
-6 -21 -27 
-7 -21 -27 
-8 -21 -27 
-9 -21 -27 
-10 -21 -27 
-11 -21 -27 
-12 -21 -27 
-13 -21 -27 
-14 -21 -27 
-15 -21 -27 
-16 -21 -27 
-17 -21 -27 
-4 -22 -27 
-5 -22 -27 
-6 -22 -27 
-7 -22 -27 
-8 -22 -27 
-9 -22 -27 
-10 -22 -27 
-11 -22 -27 
-12 -22 -27 
-13 -22 -27 
-14 -22 -27 
-15 -22 -27 
-16 -22 -27 
-17 -22 -27 
-18 -22 -27 
-27 -27 -27 
-4 -7 -28 
-4 -8 -28 
-5 -8 -28 
-4 -9 -28 
-5 -9 -28 
-6 -9 -28 
-4 -10 -28 
-5 -10 -28 
-6 -10 -28 
-7 -10 -28 
-4 -11 -28 
-5 -11 -28 
-6 -11 -28 
-7 -11 -28 
-8 -11 -28 
-4 -12 -28 
-5 -12 -28 
-6 -12 -28 
-7 -12 -28 
-8 -12 -28 
-4 -13 -28 
-5 -13 -28 
-6 -13 -28 
-7 -13 -28 
-8 -13 -28 
-9 -13 -28 
-4 -14 -28 
-5 -14 -28 
-6 -14 -28 
-7 -14 -28 
-8 -14 -28 
-9 -14 -28 
-10 -14 -28 
-4 -15 -28 
-5 -15 -28 
-6 -15 -28 
-7 -15 -28 
-8 -15 -28 
-9 -15 -28 
-10 -15 -28 
-11 -15 -28 
-4 -16 -28 
-5 -16 -28 
-6 -16 -28 
-7 -16 -28 
-8 -16 -28 
-9 -16 -28 
-10 -16 -28 
-11 -16 -28 
-12 -16 -28 
-4 -17 -28 
-5 -17 -28 
-6 -17 -28 
-7 -17 -28 
-8 -17 -28 
-9 -17 -28 
-10 -17 -28 
-11 -17 -28 
-12 -17 -28 
-13 -17 -28 
-4 -18 -28 
-5 -18 -28 
-6 -18 -28 
-7 -18 -28 
-8 -18 -28 
-9 -18 -28 
-10 -18 -28 
-11 -18 -28 
-12 -18 -28 
-13 -18 -28 
-14 -18 -28 
-4 -19 -28 
-5 -19 -28 
-6 -19 -28 
-7 -19 -28 
-8 -19 -28 
-9 -19 -28 
-10 -19 -28 
-11 -19 -28 
-12 -19 -28 
-13 -19 -28 
-14 -19 -28 
-15 -19 -28 
-4 -20 -28 
-5 -20 -28 
-6 -20 -28 
-7 -20 -28 
-8 -20 -28 
-9 -20 -28 
-10 -20 -28 
-11 -20 -28 
-12 -20 -28 
-13 -20 -28 
-14 -20 -28 
-15 -20 -28 
-16 -20 -28 
-4 -21 -28 
-5 -21 -28 
-6 -21 -28 
-7 -21 -28 
-8 -21 -28 
-9 -21 -28 
-10 -21 -28 
-11 -21 -28 
-12 -21 -28 
-13 -21 -28 
-14 -21 -28 
-15 -21 -28 
-16 -21 -28 
-17 -21 -28 
-4 -22 -28 
-5 -22 -28 
-6 -22 -28 
-7 -22 -28 
-8 -22 -28 
-9 -22 -28 
-10 -22 -28 
-11 -22 -28 
-12 -22 -28 
-13 -22 -28 
-14 -22 -28 
-15 -22 -28 
-16 -22 -28 
-17 -22 -28 
-4 -23 -28 
-5 -23 -28 
-6 -23 -28 
-7 -23 -28 
-8 -23 -28 
-9 -23 -28 
-10 -23 -28 
-11 -23 -28 
-12 -23 -28 
-13 -23 -28 
-14 -23 -28 
-15 -23 -28 
-16 -23 -28 
-17 -23 -28 
-18 -23 -28 
-28 -28 -28 
-4 -7 -29 
-4 -8 -29 
-5 -8 -29 
-4 -9 -29 
-5 -9 -29 
-6 -9 -29 
-4 -10 -29 
-5 -10 -29 
-6 -10 -29 
-7 -10 -29 
-4 -11 -29 
-5 -11 -29 
-6 -11 -29 
-7 -11 -29 
-4 -12 -29 
-5 -12 -29 
-6 -12 -29 
-7 -12 -29 
-8 -12 -29 
-4 -13 -29 
-5 -13 -29 
-6 -13 -29 
-7 -13 -29 
-8 -13 -29 
-9 -13 -29 
-4 -14 -29 
-5 -14 -29 
-6 -14 -29 
-7 -14 -29 
-8 -14 -29 
-9 -14 -29 
-10 -14 -29 
-4 -15 -29 
-5 -15 -29 
-6 -15 -29 
-7 -15 -29 
-8 -15 -29 
-9 -15 -29 
-10 -15 -29 
-11 -15 -29 
-4 -16 -29 
-5 -16 -29 
-6 -16 -29 
-7 -16 -29 
-8 -16 -29 
-9 -16 -29 
-10 -16 -29 
-11 -16 -29 
-12 -16 -29 
-4 -17 -29 
-5 -17 -29 
-6 -17 -29 
-7 -17 -29 
-8 -17 -29 
-9 -17 -29 
-10 -17 -29 
-11 -17 -29 
-12 -17 -29 
-13 -17 -29 
-4 -18 -29 
-5 -18 -29 
-6 -18 -29 
-7 -18 -29 
-8 -18 -29 
-9 -18 -29 
-10 -18 -29 
-11 -18 -29 
-12 -18 -29 
-13 -18 -29 
-14 -18 -29 
-4 -19 -29 
-5 -19 -29 
-6 -19 -29 
-7 -19 -29 
-8 -19 -29 
-9 -19 -29 
-10 -19 -29 
-11 -19 -29 
-12 -19 -29 
-13 -19 -29 
-14 -19 -29 
-15 -19 -29 
-4 -20 -29 
-5 -20 -29 
-6 -20 -29 
-7 -20 -29 
-8 -20 -29 
-9 -20 -29 
-10 -20 -29 
-11 -20 -29 
-12 -20 -29 
-13 -20 -29 
-14 -20 -29 
-15 -20 -29 
-16 -20 -29 
-4 -21 -29 
-5 -21 -29 
-6 -21 -29 
-7 -21 -29 
-8 -21 -29 
-9 -21 -29 
-10 -21 -29 
-11 -21 -29 
-12 -21 -29 
-13 -21 -29 
-14 -21 -29 
-15 -21 -29 
-16 -21 -29 
-4 -22 -29 
-5 -22 -29 
-6 -22 -29 
-7 -22 -29 
-8 -22 -29 
-9 -22 -29 
-10 -22 -29 
-11 -22 -29 
-12 -22 -29 
-13 -22 -29 
-14 -22 -29 
-15 -22 -29 
-16 -22 -29 
-17 -22 -29 
-4 -23 -29 
-5 -23 -29 
-6 -23 -29 
-7 -23 -29 
-8 -23 -29 
-9 -23 -29 
-10 -23 -29 
-11 -23 -29 
-12 -23 -29 
-13 -23 -29 
-14 -23 -29 
-15 -23 -29 
-16 -23 -29 
-17 -23 -29 
-18 -23 -29 
-4 -24 -29 
-5 -24 -29 
-6 -24 -29 
-7 -24 -29 
-8 -24 -29 
-9 -24 -29 
-10 -24 -29 
-11 -24 -29 
-12 -24 -29 
-13 -24 -29 
-14 -24 -29 
-15 -24 -29 
-16 -24 -29 
-17 -24 -29 
-18 -24 -29 
-19 -24 -29 
-29 -29 -29 
-5 -8 -30 
-5 -9 -30 
-6 -9 -30 
-5 -10 -30 
-6 -10 -30 
-5 -11 -30 
-6 -11 -30 
-7 -11 -30 
-5 -12 -30 
-6 -12 -30 
-7 -12 -30 
-8 -12 -30 
-5 -13 -30 
-6 -13 -30 
-7 -13 -30 
-8 -13 -30 
-9 -13 -30 
-5 -14 -30 
-6 -14 -30 
-7 -14 -30 
-8 -14 -30 
-9 -14 -30 
-10 -14 -30 
-5 -15 -30 
-6 -15 -30 
-7 -15 -30 
-8 -15 -30 
-9 -15 -30 
-10 -15 -30 
-11 -15 -30 
-5 -16 -30 
-6 -16 -30 
-7 -16 -30 
-8 -16 -30 
-9 -16 -30 
-10 -16 -30 
-11 -16 -30 
-12 -16 -30 
-5 -17 -30 
-6 -17 -30 
-7 -17 -30 
-8 -17 -30 
-9 -17 -30 
-10 -17 -30 
-11 -17 -30 
-12 -17 -30 
-13 -17 -30 
-5 -18 -30 
-6 -18 -30 
-7 -18 -30 
-8 -18 -30 
-9 -18 -30 
-10 -18 -30 
-11 -18 -30 
-12 -18 -30 
-13 -18 -30 
-14 -18 -30 
-5 -19 -30 
-6 -19 -30 
-7 -19 -30 
-8 -19 -30 
-9 -19 -30 
-10 -19 -30 
-11 -19 -30 
-12 -19 -30 
-13 -19 -30 
-14 -19 -30 
-15 -19 -30 
-5 -20 -30 
-6 -20 -30 
-7 -20 -30 
-8 -20 -30 
-9 -20 -30 
-10 -20 -30 
-11 -20 -30 
-12 -20 -30 
-13 -20 -30 
-14 -20 -30 
-15 -20 -30 
-5 -21 -30 
-6 -21 -30 
-7 -21 -30 
-8 -21 -30 
-9 -21 -30 
-10 -21 -30 
-11 -21 -30 
-12 -21 -30 
-13 -21 -30 
-14 -21 -30 
-15 -21 -30 
-16 -21 -30 
-5 -22 -30 
-6 -22 -30 
-7 -22 -30 
-8 -22 -30 
-9 -22 -30 
-10 -22 -30 
-11 -22 -30 
-12 -22 -30 
-13 -22 -30 
-14 -22 -30 
-15 -22 -30 
-16 -22 -30 
-17 -22 -30 
-5 -23 -30 
-6 -23 -30 
-7 -23 -30 
-8 -23 -30 
-9 -23 -30 
-10 -23 -30 
-11 -23 -30 
-12 -23 -30 
-13 -23 -30 
-14 -23 -30 
-15 -23 -30 
-16 -23 -30 
-17 -23 -30 
-18 -23 -30 
-5 -24 -30 
-6 -24 -30 
-7 -24 -30 
-8 -24 -30 
-9 -24 -30 
-10 -24 -30 
-11 -24 -30 
-12 -24 -30 
-13 -24 -30 
-14 -24 -30 
-15 -24 -30 
-16 -24 -30 
-17 -24 -30 
-18 -24 -30 
-19 -24 -30 
-5 -25 -30 
-6 -25 -30 
-7 -25 -30 
-8 -25 -30 
-9 -25 -30 
-10 -25 -30 
-11 -25 -30 
-12 -25 -30 
-13 -25 -30 
-14 -25 -30 
-15 -25 -30 
-16 -25 -30 
-17 -25 -30 
-18 -25 -30 
-19 -25 -30 
-20 -25 -30 
-30 -30 -30 


==> results_ample_auto/g=3p=17.txt <==
-2 -5 -5 
-3 -5 -5 
-4 -5 -5 
-4 -4 -6 
-5 -5 -6 
-2 -6 -6 
-3 -6 -6 
-4 -6 -6 
-5 -6 -6 
-3 -3 -7 
-4 -4 -7 
-5 -5 -7 
-6 -6 -7 
-2 -7 -7 
-3 -7 -7 
-4 -7 -7 
-5 -7 -7 
-6 -7 -7 
-2 -2 -8 
-3 -3 -8 
-4 -4 -8 
-5 -5 -8 
-6 -6 -8 
-7 -7 -8 
-2 -2 -9 
-3 -3 -9 
-4 -4 -9 
-5 -5 -9 
-6 -6 -9 
-2 -2 -10 
-2 -3 -10 
-3 -3 -10 
-2 -4 -10 
-4 -4 -10 
-2 -5 -10 
-5 -5 -10 
-2 -6 -10 
-2 -7 -10 
-2 -8 -10 
-2 -9 -10 
-2 -2 -11 
-2 -3 -11 
-3 -3 -11 
-2 -4 -11 
-4 -4 -11 
-2 -5 -11 
-2 -6 -11 
-2 -7 -11 
-2 -8 -11 
-2 -9 -11 
-8 -9 -11 
-2 -10 -11 
-3 -10 -11 
-4 -10 -11 
-5 -10 -11 
-6 -10 -11 
-7 -10 -11 
-8 -10 -11 
-9 -10 -11 
-2 -2 -12 
-2 -3 -12 
-3 -3 -12 
-2 -4 -12 
-2 -5 -12 
-2 -6 -12 
-2 -7 -12 
-2 -8 -12 
-7 -8 -12 
-2 -9 -12 
-8 -9 -12 
-2 -10 -12 
-9 -10 -12 
-2 -11 -12 
-3 -11 -12 
-4 -11 -12 
-5 -11 -12 
-6 -11 -12 
-7 -11 -12 
-8 -11 -12 
-9 -11 -12 
-10 -11 -12 
-2 -2 -13 
-2 -3 -13 
-2 -4 -13 
-2 -5 -13 
-2 -6 -13 
-2 -7 -13 
-6 -7 -13 
-2 -8 -13 
-7 -8 -13 
-2 -9 -13 
-8 -9 -13 
-2 -10 -13 
-9 -10 -13 
-2 -11 -13 
-10 -11 -13 
-2 -12 -13 
-3 -12 -13 
-4 -12 -13 
-5 -12 -13 
-6 -12 -13 
-7 -12 -13 
-8 -12 -13 
-9 -12 -13 
-10 -12 -13 
-11 -12 -13 
-2 -3 -14 
-2 -4 -14 
-2 -5 -14 
-2 -6 -14 
-5 -6 -14 
-2 -7 -14 
-6 -7 -14 
-2 -8 -14 
-7 -8 -14 
-2 -9 -14 
-8 -9 -14 
-2 -10 -14 
-9 -10 -14 
-2 -11 -14 
-10 -11 -14 
-2 -12 -14 
-11 -12 -14 
-2 -13 -14 
-3 -13 -14 
-4 -13 -14 
-5 -13 -14 
-6 -13 -14 
-7 -13 -14 
-8 -13 -14 
-9 -13 -14 
-10 -13 -14 
-11 -13 -14 
-12 -13 -14 
-2 -3 -15 
-2 -4 -15 
-2 -5 -15 
-4 -5 -15 
-2 -6 -15 
-5 -6 -15 
-2 -7 -15 
-6 -7 -15 
-2 -8 -15 
-7 -8 -15 
-2 -9 -15 
-8 -9 -15 
-2 -10 -15 
-9 -10 -15 
-2 -11 -15 
-10 -11 -15 
-2 -12 -15 
-11 -12 -15 
-2 -13 -15 
-12 -13 -15 
-2 -14 -15 
-3 -14 -15 
-4 -14 -15 
-5 -14 -15 
-6 -14 -15 
-7 -14 -15 
-8 -14 -15 
-9 -14 -15 
-10 -14 -15 
-11 -14 -15 
-12 -14 -15 
-13 -14 -15 
-3 -4 -16 
-4 -5 -16 
-5 -6 -16 
-6 -7 -16 
-7 -8 -16 
-8 -9 -16 
-9 -10 -16 
-10 -11 -16 
-11 -12 -16 
-12 -13 -16 
-3 -14 -16 
-4 -14 -16 
-5 -14 -16 
-6 -14 -16 
-7 -14 -16 
-8 -14 -16 
-9 -14 -16 
-10 -14 -16 
-11 -14 -16 
-12 -14 -16 
-13 -14 -16 
-3 -15 -16 
-4 -15 -16 
-5 -15 -16 
-6 -15 -16 
-7 -15 -16 
-8 -15 -16 
-9 -15 -16 
-10 -15 -16 
-11 -15 -16 
-12 -15 -16 
-13 -15 -16 
-14 -15 -16 
-3 -4 -17 
-4 -5 -17 
-5 -6 -17 
-6 -7 -17 
-7 -8 -17 
-8 -9 -17 
-9 -10 -17 
-10 -11 -17 
-11 -12 -17 
-11 -13 -17 
-12 -13 -17 
-12 -14 -17 
-13 -14 -17 
-3 -15 -17 
-4 -15 -17 
-5 -15 -17 
-6 -15 -17 
-7 -15 -17 
-8 -15 -17 
-9 -15 -17 
-10 -15 -17 
-11 -15 -17 
-12 -15 -17 
-13 -15 -17 
-3 -4 -18 
-4 -5 -18 
-5 -6 -18 
-6 -7 -18 
-7 -8 -18 
-8 -9 -18 
-9 -10 -18 
-10 -11 -18 
-10 -12 -18 
-11 -12 -18 
-11 -13 -18 
-12 -13 -18 
-12 -14 -18 
-13 -15 -18 
-3 -16 -18 
-4 -16 -18 
-5 -16 -18 
-6 -16 -18 
-7 -16 -18 
-8 -16 -18 
-9 -16 -18 
-10 -16 -18 
-11 -16 -18 
-12 -16 -18 
-13 -16 -18 
-14 -16 -18 
-3 -4 -19 
-4 -5 -19 
-5 -6 -19 
-6 -7 -19 
-7 -8 -19 
-8 -9 -19 
-9 -10 -19 
-9 -11 -19 
-10 -11 -19 
-10 -12 -19 
-11 -12 -19 
-11 -13 -19 
-12 -14 -19 
-13 -15 -19 
-14 -16 -19 
-3 -17 -19 
-4 -17 -19 
-5 -17 -19 
-6 -17 -19 
-7 -17 -19 
-8 -17 -19 
-9 -17 -19 
-10 -17 -19 
-11 -17 -19 
-12 -17 -19 
-13 -17 -19 
-14 -17 -19 
-15 -17 -19 
-3 -4 -20 
-3 -5 -20 
-4 -5 -20 
-3 -6 -20 
-5 -6 -20 
-3 -7 -20 
-6 -7 -20 
-3 -8 -20 
-7 -8 -20 
-3 -9 -20 
-8 -9 -20 
-3 -10 -20 
-8 -10 -20 
-9 -10 -20 
-3 -11 -20 
-9 -11 -20 
-10 -11 -20 
-3 -12 -20 
-10 -12 -20 
-3 -13 -20 
-11 -13 -20 
-3 -14 -20 
-12 -14 -20 
-3 -15 -20 
-13 -15 -20 
-3 -16 -20 
-14 -16 -20 
-3 -17 -20 
-15 -17 -20 
-3 -18 -20 
-4 -18 -20 
-5 -18 -20 
-6 -18 -20 
-7 -18 -20 
-8 -18 -20 
-9 -18 -20 
-10 -18 -20 
-11 -18 -20 
-12 -18 -20 
-13 -18 -20 
-14 -18 -20 
-15 -18 -20 
-16 -18 -20 
-3 -4 -21 
-3 -5 -21 
-4 -5 -21 
-3 -6 -21 
-5 -6 -21 
-3 -7 -21 
-6 -7 -21 
-3 -8 -21 
-7 -8 -21 
-3 -9 -21 
-7 -9 -21 
-8 -9 -21 
-3 -10 -21 
-8 -10 -21 
-9 -10 -21 
-3 -11 -21 
-9 -11 -21 
-3 -12 -21 
-10 -12 -21 
-3 -13 -21 
-11 -13 -21 
-3 -14 -21 
-12 -14 -21 
-3 -15 -21 
-13 -15 -21 
-3 -16 -21 
-14 -16 -21 
-3 -17 -21 
-15 -17 -21 
-3 -18 -21 
-16 -18 -21 
-3 -19 -21 
-4 -19 -21 
-5 -19 -21 
-6 -19 -21 
-7 -19 -21 
-8 -19 -21 
-9 -19 -21 
-10 -19 -21 
-11 -19 -21 
-12 -19 -21 
-13 -19 -21 
-14 -19 -21 
-15 -19 -21 
-16 -19 -21 
-17 -19 -21 
-3 -4 -22 
-3 -5 -22 
-4 -5 -22 
-3 -6 -22 
-5 -6 -22 
-3 -7 -22 
-6 -7 -22 
-3 -8 -22 
-6 -8 -22 
-7 -8 -22 
-3 -9 -22 
-7 -9 -22 
-8 -9 -22 
-3 -10 -22 
-8 -10 -22 
-3 -11 -22 
-9 -11 -22 
-3 -12 -22 
-10 -12 -22 
-3 -13 -22 
-11 -13 -22 
-3 -14 -22 
-12 -14 -22 
-3 -15 -22 
-13 -15 -22 
-3 -16 -22 
-14 -16 -22 
-3 -17 -22 
-15 -17 -22 
-3 -18 -22 
-15 -18 -22 
-16 -18 -22 
-3 -19 -22 
-4 -19 -22 
-5 -19 -22 
-6 -19 -22 
-7 -19 -22 
-8 -19 -22 
-9 -19 -22 
-10 -19 -22 
-11 -19 -22 
-12 -19 -22 
-13 -19 -22 
-14 -19 -22 
-15 -19 -22 
-16 -19 -22 
-17 -19 -22 
-3 -20 -22 
-4 -20 -22 
-5 -20 -22 
-6 -20 -22 
-7 -20 -22 
-8 -20 -22 
-9 -20 -22 
-10 -20 -22 
-11 -20 -22 
-12 -20 -22 
-13 -20 -22 
-14 -20 -22 
-15 -20 -22 
-16 -20 -22 
-17 -20 -22 
-18 -20 -22 
-3 -4 -23 
-3 -5 -23 
-4 -5 -23 
-3 -6 -23 
-5 -6 -23 
-3 -7 -23 
-5 -7 -23 
-6 -7 -23 
-3 -8 -23 
-6 -8 -23 
-7 -8 -23 
-3 -9 -23 
-7 -9 -23 
-3 -10 -23 
-8 -10 -23 
-3 -11 -23 
-9 -11 -23 
-3 -12 -23 
-10 -12 -23 
-3 -13 -23 
-11 -13 -23 
-3 -14 -23 
-12 -14 -23 
-3 -15 -23 
-13 -15 -23 
-3 -16 -23 
-14 -16 -23 
-3 -17 -23 
-14 -17 -23 
-15 -17 -23 
-3 -18 -23 
-15 -18 -23 
-16 -18 -23 
-3 -19 -23 
-16 -19 -23 
-17 -19 -23 
-3 -20 -23 
-4 -20 -23 
-5 -20 -23 
-6 -20 -23 
-7 -20 -23 
-8 -20 -23 
-9 -20 -23 
-10 -20 -23 
-11 -20 -23 
-12 -20 -23 
-13 -20 -23 
-14 -20 -23 
-15 -20 -23 
-16 -20 -23 
-17 -20 -23 
-18 -20 -23 
-3 -21 -23 
-4 -21 -23 
-5 -21 -23 
-6 -21 -23 
-7 -21 -23 
-8 -21 -23 
-9 -21 -23 
-10 -21 -23 
-11 -21 -23 
-12 -21 -23 
-13 -21 -23 
-14 -21 -23 
-15 -21 -23 
-16 -21 -23 
-17 -21 -23 
-18 -21 -23 
-19 -21 -23 
-3 -4 -24 
-3 -5 -24 
-4 -5 -24 
-3 -6 -24 
-4 -6 -24 
-5 -6 -24 
-3 -7 -24 
-5 -7 -24 
-6 -7 -24 
-3 -8 -24 
-6 -8 -24 
-3 -9 -24 
-7 -9 -24 
-3 -10 -24 
-8 -10 -24 
-3 -11 -24 
-9 -11 -24 
-3 -12 -24 
-10 -12 -24 
-3 -13 -24 
-11 -13 -24 
-3 -14 -24 
-12 -14 -24 
-3 -15 -24 
-13 -15 -24 
-3 -16 -24 
-13 -16 -24 
-14 -16 -24 
-3 -17 -24 
-14 -17 -24 
-15 -17 -24 
-3 -18 -24 
-15 -18 -24 
-16 -18 -24 
-3 -19 -24 
-16 -19 -24 
-17 -19 -24 
-3 -20 -24 
-17 -20 -24 
-18 -20 -24 
-3 -21 -24 
-4 -21 -24 
-5 -21 -24 
-6 -21 -24 
-7 -21 -24 
-8 -21 -24 
-9 -21 -24 
-10 -21 -24 
-11 -21 -24 
-12 -21 -24 
-13 -21 -24 
-14 -21 -24 
-15 -21 -24 
-16 -21 -24 
-17 -21 -24 
-18 -21 -24 
-19 -21 -24 
-3 -22 -24 
-4 -22 -24 
-5 -22 -24 
-6 -22 -24 
-7 -22 -24 
-8 -22 -24 
-9 -22 -24 
-10 -22 -24 
-11 -22 -24 
-12 -22 -24 
-13 -22 -24 
-14 -22 -24 
-15 -22 -24 
-16 -22 -24 
-17 -22 -24 
-18 -22 -24 
-19 -22 -24 
-20 -22 -24 
-3 -4 -25 
-3 -5 -25 
-4 -5 -25 
-3 -6 -25 
-4 -6 -25 
-5 -6 -25 
-3 -7 -25 
-5 -7 -25 
-3 -8 -25 
-6 -8 -25 
-3 -9 -25 
-7 -9 -25 
-3 -10 -25 
-8 -10 -25 
-3 -11 -25 
-9 -11 -25 
-3 -12 -25 
-10 -12 -25 
-3 -13 -25 
-11 -13 -25 
-3 -14 -25 
-12 -14 -25 
-3 -15 -25 
-12 -15 -25 
-13 -15 -25 
-3 -16 -25 
-13 -16 -25 
-14 -16 -25 
-3 -17 -25 
-14 -17 -25 
-15 -17 -25 
-3 -18 -25 
-15 -18 -25 
-16 -18 -25 
-3 -19 -25 
-16 -19 -25 
-17 -19 -25 
-3 -20 -25 
-17 -20 -25 
-18 -20 -25 
-3 -21 -25 
-18 -21 -25 
-19 -21 -25 
-3 -22 -25 
-4 -22 -25 
-5 -22 -25 
-6 -22 -25 
-7 -22 -25 
-8 -22 -25 
-9 -22 -25 
-10 -22 -25 
-11 -22 -25 
-12 -22 -25 
-13 -22 -25 
-14 -22 -25 
-15 -22 -25 
-16 -22 -25 
-17 -22 -25 
-18 -22 -25 
-19 -22 -25 
-20 -22 -25 
-3 -4 -26 
-3 -5 -26 
-4 -5 -26 
-3 -6 -26 
-4 -6 -26 
-3 -7 -26 
-5 -7 -26 
-3 -8 -26 
-6 -8 -26 
-3 -9 -26 
-7 -9 -26 
-3 -10 -26 
-8 -10 -26 
-3 -11 -26 
-9 -11 -26 
-3 -12 -26 
-10 -12 -26 
-3 -13 -26 
-11 -13 -26 
-3 -14 -26 
-11 -14 -26 
-12 -14 -26 
-3 -15 -26 
-12 -15 -26 
-13 -15 -26 
-3 -16 -26 
-13 -16 -26 
-14 -16 -26 
-3 -17 -26 
-14 -17 -26 
-15 -17 -26 
-3 -18 -26 
-15 -18 -26 
-16 -18 -26 
-3 -19 -26 
-16 -19 -26 
-17 -19 -26 
-3 -20 -26 
-17 -20 -26 
-18 -20 -26 
-3 -21 -26 
-18 -21 -26 
-19 -21 -26 
-3 -22 -26 
-19 -22 -26 
-3 -23 -26 
-4 -23 -26 
-5 -23 -26 
-6 -23 -26 
-7 -23 -26 
-8 -23 -26 
-9 -23 -26 
-10 -23 -26 
-11 -23 -26 
-12 -23 -26 
-13 -23 -26 
-14 -23 -26 
-15 -23 -26 
-16 -23 -26 
-17 -23 -26 
-18 -23 -26 
-19 -23 -26 
-20 -23 -26 
-3 -4 -27 
-3 -5 -27 
-3 -6 -27 
-4 -6 -27 
-3 -7 -27 
-5 -7 -27 
-3 -8 -27 
-6 -8 -27 
-3 -9 -27 
-7 -9 -27 
-3 -10 -27 
-8 -10 -27 
-3 -11 -27 
-9 -11 -27 
-3 -12 -27 
-10 -12 -27 
-3 -13 -27 
-10 -13 -27 
-11 -13 -27 
-3 -14 -27 
-11 -14 -27 
-12 -14 -27 
-3 -15 -27 
-12 -15 -27 
-13 -15 -27 
-3 -16 -27 
-13 -16 -27 
-14 -16 -27 
-3 -17 -27 
-14 -17 -27 
-15 -17 -27 
-3 -18 -27 
-15 -18 -27 
-16 -18 -27 
-3 -19 -27 
-16 -19 -27 
-17 -19 -27 
-3 -20 -27 
-17 -20 -27 
-18 -20 -27 
-3 -21 -27 
-18 -21 -27 
-3 -22 -27 
-19 -22 -27 
-3 -23 -27 
-4 -23 -27 
-5 -23 -27 
-6 -23 -27 
-7 -23 -27 
-8 -23 -27 
-9 -23 -27 
-10 -23 -27 
-11 -23 -27 
-12 -23 -27 
-13 -23 -27 
-14 -23 -27 
-15 -23 -27 
-16 -23 -27 
-17 -23 -27 
-18 -23 -27 
-19 -23 -27 
-20 -23 -27 
-3 -24 -27 
-4 -24 -27 
-5 -24 -27 
-6 -24 -27 
-7 -24 -27 
-8 -24 -27 
-9 -24 -27 
-10 -24 -27 
-11 -24 -27 
-12 -24 -27 
-13 -24 -27 
-14 -24 -27 
-15 -24 -27 
-16 -24 -27 
-17 -24 -27 
-18 -24 -27 
-19 -24 -27 
-20 -24 -27 
-21 -24 -27 
-3 -5 -28 
-3 -6 -28 
-4 -6 -28 
-3 -7 -28 
-5 -7 -28 
-3 -8 -28 
-6 -8 -28 
-3 -9 -28 
-7 -9 -28 
-3 -10 -28 
-8 -10 -28 
-3 -11 -28 
-9 -11 -28 
-3 -12 -28 
-9 -12 -28 
-10 -12 -28 
-3 -13 -28 
-10 -13 -28 
-11 -13 -28 
-3 -14 -28 
-11 -14 -28 
-12 -14 -28 
-3 -15 -28 
-12 -15 -28 
-13 -15 -28 
-3 -16 -28 
-13 -16 -28 
-14 -16 -28 
-3 -17 -28 
-14 -17 -28 
-15 -17 -28 
-3 -18 -28 
-15 -18 -28 
-16 -18 -28 
-3 -19 -28 
-16 -19 -28 
-17 -19 -28 
-3 -20 -28 
-17 -20 -28 
-3 -21 -28 
-18 -21 -28 
-3 -22 -28 
-18 -22 -28 
-19 -22 -28 
-3 -23 -28 
-19 -23 -28 
-20 -23 -28 
-3 -24 -28 
-4 -24 -28 
-5 -24 -28 
-6 -24 -28 
-7 -24 -28 
-8 -24 -28 
-9 -24 -28 
-10 -24 -28 
-11 -24 -28 
-12 -24 -28 
-13 -24 -28 
-14 -24 -28 
-15 -24 -28 
-16 -24 -28 
-17 -24 -28 
-18 -24 -28 
-19 -24 -28 
-20 -24 -28 
-21 -24 -28 
-3 -25 -28 
-4 -25 -28 
-5 -25 -28 
-6 -25 -28 
-7 -25 -28 
-8 -25 -28 
-9 -25 -28 
-10 -25 -28 
-11 -25 -28 
-12 -25 -28 
-13 -25 -28 
-14 -25 -28 
-15 -25 -28 
-16 -25 -28 
-17 -25 -28 
-18 -25 -28 
-19 -25 -28 
-20 -25 -28 
-21 -25 -28 
-22 -25 -28 
-3 -5 -29 
-3 -6 -29 
-4 -6 -29 
-3 -7 -29 
-5 -7 -29 
-3 -8 -29 
-6 -8 -29 
-3 -9 -29 
-7 -9 -29 
-3 -10 -29 
-8 -10 -29 
-3 -11 -29 
-8 -11 -29 
-9 -11 -29 
-3 -12 -29 
-9 -12 -29 
-10 -12 -29 
-3 -13 -29 
-10 -13 -29 
-11 -13 -29 
-3 -14 -29 
-11 -14 -29 
-12 -14 -29 
-3 -15 -29 
-12 -15 -29 
-13 -15 -29 
-3 -16 -29 
-13 -16 -29 
-14 -16 -29 
-3 -17 -29 
-14 -17 -29 
-15 -17 -29 
-3 -18 -29 
-15 -18 -29 
-16 -18 -29 
-3 -19 -29 
-16 -19 -29 
-3 -20 -29 
-17 -20 -29 
-3 -21 -29 
-17 -21 -29 
-18 -21 -29 
-3 -22 -29 
-18 -22 -29 
-19 -22 -29 
-3 -23 -29 
-19 -23 -29 
-20 -23 -29 
-3 -24 -29 
-20 -24 -29 
-21 -24 -29 
-3 -25 -29 
-4 -25 -29 
-5 -25 -29 
-6 -25 -29 
-7 -25 -29 
-8 -25 -29 
-9 -25 -29 
-10 -25 -29 
-11 -25 -29 
-12 -25 -29 
-13 -25 -29 
-14 -25 -29 
-15 -25 -29 
-16 -25 -29 
-17 -25 -29 
-18 -25 -29 
-19 -25 -29 
-20 -25 -29 
-21 -25 -29 
-22 -25 -29 
-3 -26 -29 
-4 -26 -29 
-5 -26 -29 
-6 -26 -29 
-7 -26 -29 
-8 -26 -29 
-9 -26 -29 
-10 -26 -29 
-11 -26 -29 
-12 -26 -29 
-13 -26 -29 
-14 -26 -29 
-15 -26 -29 
-16 -26 -29 
-17 -26 -29 
-18 -26 -29 
-19 -26 -29 
-20 -26 -29 
-21 -26 -29 
-22 -26 -29 
-23 -26 -29 
-3 -5 -30 
-3 -6 -30 
-4 -6 -30 
-3 -7 -30 
-4 -7 -30 
-5 -7 -30 
-3 -8 -30 
-4 -8 -30 
-6 -8 -30 
-3 -9 -30 
-4 -9 -30 
-7 -9 -30 
-3 -10 -30 
-4 -10 -30 
-7 -10 -30 
-8 -10 -30 
-3 -11 -30 
-4 -11 -30 
-8 -11 -30 
-9 -11 -30 
-3 -12 -30 
-4 -12 -30 
-9 -12 -30 
-10 -12 -30 
-3 -13 -30 
-4 -13 -30 
-10 -13 -30 
-11 -13 -30 
-3 -14 -30 
-4 -14 -30 
-11 -14 -30 
-12 -14 -30 
-3 -15 -30 
-4 -15 -30 
-12 -15 -30 
-13 -15 -30 
-3 -16 -30 
-4 -16 -30 
-13 -16 -30 
-14 -16 -30 
-3 -17 -30 
-4 -17 -30 
-14 -17 -30 
-15 -17 -30 
-3 -18 -30 
-4 -18 -30 
-15 -18 -30 
-3 -19 -30 
-4 -19 -30 
-16 -19 -30 
-3 -20 -30 
-4 -20 -30 
-16 -20 -30 
-17 -20 -30 
-3 -21 -30 
-4 -21 -30 
-17 -21 -30 
-18 -21 -30 
-3 -22 -30 
-4 -22 -30 
-18 -22 -30 
-19 -22 -30 
-3 -23 -30 
-4 -23 -30 
-19 -23 -30 
-20 -23 -30 
-3 -24 -30 
-4 -24 -30 
-20 -24 -30 
-21 -24 -30 
-3 -25 -30 
-4 -25 -30 
-21 -25 -30 
-22 -25 -30 
-3 -26 -30 
-4 -26 -30 
-5 -26 -30 
-6 -26 -30 
-7 -26 -30 
-8 -26 -30 
-9 -26 -30 
-10 -26 -30 
-11 -26 -30 
-12 -26 -30 
-13 -26 -30 
-14 -26 -30 
-15 -26 -30 
-16 -26 -30 
-17 -26 -30 
-18 -26 -30 
-19 -26 -30 
-20 -26 -30 
-21 -26 -30 
-22 -26 -30 
-23 -26 -30 
-3 -27 -30 
-4 -27 -30 
-5 -27 -30 
-6 -27 -30 
-7 -27 -30 
-8 -27 -30 
-9 -27 -30 
-10 -27 -30 
-11 -27 -30 
-12 -27 -30 
-13 -27 -30 
-14 -27 -30 
-15 -27 -30 
-16 -27 -30 
-17 -27 -30 
-18 -27 -30 
-19 -27 -30 
-20 -27 -30 
-21 -27 -30 
-22 -27 -30 
-23 -27 -30 
-24 -27 -30 


==> results_ample_auto/g=3p=37.txt <==
-2 -8 -8 
-3 -8 -8 
-4 -8 -8 
-5 -8 -8 
-6 -8 -8 
-7 -8 -8 
-7 -7 -9 
-8 -8 -9 
-2 -9 -9 
-3 -9 -9 
-4 -9 -9 
-5 -9 -9 
-6 -9 -9 
-7 -9 -9 
-8 -9 -9 
-6 -6 -10 
-7 -7 -10 
-8 -8 -10 
-9 -9 -10 
-2 -10 -10 
-3 -10 -10 
-4 -10 -10 
-5 -10 -10 
-6 -10 -10 
-7 -10 -10 
-8 -10 -10 
-9 -10 -10 
-5 -5 -11 
-6 -6 -11 
-7 -7 -11 
-8 -8 -11 
-9 -9 -11 
-10 -10 -11 
-2 -11 -11 
-3 -11 -11 
-4 -11 -11 
-5 -11 -11 
-6 -11 -11 
-7 -11 -11 
-8 -11 -11 
-9 -11 -11 
-10 -11 -11 
-4 -4 -12 
-5 -5 -12 
-6 -6 -12 
-7 -7 -12 
-8 -8 -12 
-9 -9 -12 
-10 -10 -12 
-11 -11 -12 
-2 -12 -12 
-3 -12 -12 
-4 -12 -12 
-5 -12 -12 
-6 -12 -12 
-7 -12 -12 
-8 -12 -12 
-9 -12 -12 
-10 -12 -12 
-11 -12 -12 
-3 -3 -13 
-4 -4 -13 
-5 -5 -13 
-6 -6 -13 
-7 -7 -13 
-8 -8 -13 
-9 -9 -13 
-10 -10 -13 
-11 -11 -13 
-12 -12 -13 
-2 -13 -13 
-3 -13 -13 
-4 -13 -13 
-5 -13 -13 
-6 -13 -13 
-7 -13 -13 
-8 -13 -13 
-9 -13 -13 
-10 -13 -13 
-11 -13 -13 
-12 -13 -13 
-2 -2 -14 
-3 -3 -14 
-4 -4 -14 
-5 -5 -14 
-6 -6 -14 
-7 -7 -14 
-8 -8 -14 
-9 -9 -14 
-10 -10 -14 
-11 -11 -14 
-12 -12 -14 
-13 -13 -14 
-2 -14 -14 
-3 -14 -14 
-4 -14 -14 
-5 -14 -14 
-6 -14 -14 
-7 -14 -14 
-8 -14 -14 
-9 -14 -14 
-10 -14 -14 
-11 -14 -14 
-12 -14 -14 
-13 -14 -14 
-2 -2 -15 
-3 -3 -15 
-4 -4 -15 
-5 -5 -15 
-6 -6 -15 
-7 -7 -15 
-8 -8 -15 
-9 -9 -15 
-10 -10 -15 
-11 -11 -15 
-12 -12 -15 
-13 -13 -15 
-14 -14 -15 
-2 -15 -15 
-3 -15 -15 
-4 -15 -15 
-5 -15 -15 
-6 -15 -15 
-7 -15 -15 
-8 -15 -15 
-9 -15 -15 
-10 -15 -15 
-11 -15 -15 
-12 -15 -15 
-13 -15 -15 
-14 -15 -15 
-2 -2 -16 
-2 -3 -16 
-3 -3 -16 
-2 -4 -16 
-4 -4 -16 
-2 -5 -16 
-5 -5 -16 
-2 -6 -16 
-6 -6 -16 
-2 -7 -16 
-7 -7 -16 
-2 -8 -16 
-8 -8 -16 
-2 -9 -16 
-9 -9 -16 
-2 -10 -16 
-10 -10 -16 
-2 -11 -16 
-11 -11 -16 
-2 -12 -16 
-12 -12 -16 
-2 -13 -16 
-13 -13 -16 
-2 -14 -16 
-14 -14 -16 
-2 -15 -16 
-15 -15 -16 
-2 -16 -16 
-3 -16 -16 
-4 -16 -16 
-5 -16 -16 
-6 -16 -16 
-7 -16 -16 
-8 -16 -16 
-9 -16 -16 
-10 -16 -16 
-11 -16 -16 
-12 -16 -16 
-13 -16 -16 
-14 -16 -16 
-15 -16 -16 
-2 -2 -17 
-2 -3 -17 
-3 -3 -17 
-2 -4 -17 
-4 -4 -17 
-2 -5 -17 
-5 -5 -17 
-2 -6 -17 
-6 -6 -17 
-2 -7 -17 
-7 -7 -17 
-2 -8 -17 
-8 -8 -17 
-2 -9 -17 
-9 -9 -17 
-2 -10 -17 
-10 -10 -17 
-2 -11 -17 
-11 -11 -17 
-2 -12 -17 
-12 -12 -17 
-2 -13 -17 
-13 -13 -17 
-2 -14 -17 
-14 -14 -17 
-2 -15 -17 
-14 -15 -17 
-15 -15 -17 
-2 -16 -17 
-3 -16 -17 
-4 -16 -17 
-5 -16 -17 
-6 -16 -17 
-7 -16 -17 
-8 -16 -17 
-9 -16 -17 
-10 -16 -17 
-11 -16 -17 
-12 -16 -17 
-13 -16 -17 
-14 -16 -17 
-15 -16 -17 
-16 -16 -17 
-2 -17 -17 
-3 -17 -17 
-4 -17 -17 
-5 -17 -17 
-6 -17 -17 
-7 -17 -17 
-8 -17 -17 
-9 -17 -17 
-10 -17 -17 
-11 -17 -17 
-12 -17 -17 
-13 -17 -17 
-14 -17 -17 
-15 -17 -17 
-16 -17 -17 
-2 -2 -18 
-2 -3 -18 
-3 -3 -18 
-2 -4 -18 
-4 -4 -18 
-2 -5 -18 
-5 -5 -18 
-2 -6 -18 
-6 -6 -18 
-2 -7 -18 
-7 -7 -18 
-2 -8 -18 
-8 -8 -18 
-2 -9 -18 
-9 -9 -18 
-2 -10 -18 
-10 -10 -18 
-2 -11 -18 
-11 -11 -18 
-2 -12 -18 
-12 -12 -18 
-2 -13 -18 
-13 -13 -18 
-2 -14 -18 
-13 -14 -18 
-14 -14 -18 
-2 -15 -18 
-14 -15 -18 
-15 -15 -18 
-2 -16 -18 
-15 -16 -18 
-16 -16 -18 
-2 -17 -18 
-3 -17 -18 
-4 -17 -18 
-5 -17 -18 
-6 -17 -18 
-7 -17 -18 
-8 -17 -18 
-9 -17 -18 
-10 -17 -18 
-11 -17 -18 
-12 -17 -18 
-13 -17 -18 
-14 -17 -18 
-15 -17 -18 
-16 -17 -18 
-17 -17 -18 
-2 -2 -19 
-2 -3 -19 
-3 -3 -19 
-2 -4 -19 
-4 -4 -19 
-2 -5 -19 
-5 -5 -19 
-2 -6 -19 
-6 -6 -19 
-2 -7 -19 
-7 -7 -19 
-2 -8 -19 
-8 -8 -19 
-2 -9 -19 
-9 -9 -19 
-2 -10 -19 
-10 -10 -19 
-2 -11 -19 
-11 -11 -19 
-2 -12 -19 
-12 -12 -19 
-2 -13 -19 
-12 -13 -19 
-13 -13 -19 
-2 -14 -19 
-13 -14 -19 
-14 -14 -19 
-2 -15 -19 
-14 -15 -19 
-15 -15 -19 
-2 -16 -19 
-15 -16 -19 
-16 -16 -19 
-2 -17 -19 
-16 -17 -19 
-2 -18 -19 
-3 -18 -19 
-4 -18 -19 
-5 -18 -19 
-6 -18 -19 
-7 -18 -19 
-8 -18 -19 
-9 -18 -19 
-10 -18 -19 
-11 -18 -19 
-12 -18 -19 
-13 -18 -19 
-14 -18 -19 
-15 -18 -19 
-16 -18 -19 
-17 -18 -19 
-2 -2 -20 
-2 -3 -20 
-3 -3 -20 
-2 -4 -20 
-4 -4 -20 
-2 -5 -20 
-5 -5 -20 
-2 -6 -20 
-6 -6 -20 
-2 -7 -20 
-7 -7 -20 
-2 -8 -20 
-8 -8 -20 
-2 -9 -20 
-9 -9 -20 
-2 -10 -20 
-10 -10 -20 
-2 -11 -20 
-11 -11 -20 
-2 -12 -20 
-11 -12 -20 
-12 -12 -20 
-2 -13 -20 
-12 -13 -20 
-13 -13 -20 
-2 -14 -20 
-13 -14 -20 
-14 -14 -20 
-2 -15 -20 
-14 -15 -20 
-15 -15 -20 
-2 -16 -20 
-15 -16 -20 
-2 -17 -20 
-16 -17 -20 
-2 -18 -20 
-17 -18 -20 
-2 -19 -20 
-3 -19 -20 
-4 -19 -20 
-5 -19 -20 
-6 -19 -20 
-7 -19 -20 
-8 -19 -20 
-9 -19 -20 
-10 -19 -20 
-11 -19 -20 
-12 -19 -20 
-13 -19 -20 
-14 -19 -20 
-15 -19 -20 
-16 -19 -20 
-17 -19 -20 
-18 -19 -20 
-2 -2 -21 
-2 -3 -21 
-3 -3 -21 
-2 -4 -21 
-4 -4 -21 
-2 -5 -21 
-5 -5 -21 
-2 -6 -21 
-6 -6 -21 
-2 -7 -21 
-7 -7 -21 
-2 -8 -21 
-8 -8 -21 
-2 -9 -21 
-9 -9 -21 
-2 -10 -21 
-10 -10 -21 
-2 -11 -21 
-10 -11 -21 
-11 -11 -21 
-2 -12 -21 
-11 -12 -21 
-12 -12 -21 
-2 -13 -21 
-12 -13 -21 
-13 -13 -21 
-2 -14 -21 
-13 -14 -21 
-14 -14 -21 
-2 -15 -21 
-14 -15 -21 
-2 -16 -21 
-15 -16 -21 
-2 -17 -21 
-16 -17 -21 
-2 -18 -21 
-17 -18 -21 
-2 -19 -21 
-18 -19 -21 
-2 -20 -21 
-3 -20 -21 
-4 -20 -21 
-5 -20 -21 
-6 -20 -21 
-7 -20 -21 
-8 -20 -21 
-9 -20 -21 
-10 -20 -21 
-11 -20 -21 
-12 -20 -21 
-13 -20 -21 
-14 -20 -21 
-15 -20 -21 
-16 -20 -21 
-17 -20 -21 
-18 -20 -21 
-19 -20 -21 
-2 -2 -22 
-2 -3 -22 
-3 -3 -22 
-2 -4 -22 
-4 -4 -22 
-2 -5 -22 
-5 -5 -22 
-2 -6 -22 
-6 -6 -22 
-2 -7 -22 
-7 -7 -22 
-2 -8 -22 
-8 -8 -22 
-2 -9 -22 
-9 -9 -22 
-2 -10 -22 
-9 -10 -22 
-10 -10 -22 
-2 -11 -22 
-10 -11 -22 
-11 -11 -22 
-2 -12 -22 
-11 -12 -22 
-12 -12 -22 
-2 -13 -22 
-12 -13 -22 
-13 -13 -22 
-2 -14 -22 
-13 -14 -22 
-2 -15 -22 
-14 -15 -22 
-2 -16 -22 
-15 -16 -22 
-2 -17 -22 
-16 -17 -22 
-2 -18 -22 
-17 -18 -22 
-2 -19 -22 
-18 -19 -22 
-2 -20 -22 
-19 -20 -22 
-2 -21 -22 
-3 -21 -22 
-4 -21 -22 
-5 -21 -22 
-6 -21 -22 
-7 -21 -22 
-8 -21 -22 
-9 -21 -22 
-10 -21 -22 
-11 -21 -22 
-12 -21 -22 
-13 -21 -22 
-14 -21 -22 
-15 -21 -22 
-16 -21 -22 
-17 -21 -22 
-18 -21 -22 
-19 -21 -22 
-20 -21 -22 
-2 -2 -23 
-2 -3 -23 
-3 -3 -23 
-2 -4 -23 
-4 -4 -23 
-2 -5 -23 
-5 -5 -23 
-2 -6 -23 
-6 -6 -23 
-2 -7 -23 
-7 -7 -23 
-2 -8 -23 
-8 -8 -23 
-2 -9 -23 
-8 -9 -23 
-9 -9 -23 
-2 -10 -23 
-9 -10 -23 
-10 -10 -23 
-2 -11 -23 
-10 -11 -23 
-11 -11 -23 
-2 -12 -23 
-11 -12 -23 
-12 -12 -23 
-2 -13 -23 
-12 -13 -23 
-2 -14 -23 
-13 -14 -23 
-2 -15 -23 
-14 -15 -23 
-2 -16 -23 
-15 -16 -23 
-2 -17 -23 
-16 -17 -23 
-2 -18 -23 
-17 -18 -23 
-2 -19 -23 
-18 -19 -23 
-2 -20 -23 
-19 -20 -23 
-2 -21 -23 
-20 -21 -23 
-2 -22 -23 
-3 -22 -23 
-4 -22 -23 
-5 -22 -23 
-6 -22 -23 
-7 -22 -23 
-8 -22 -23 
-9 -22 -23 
-10 -22 -23 
-11 -22 -23 
-12 -22 -23 
-13 -22 -23 
-14 -22 -23 
-15 -22 -23 
-16 -22 -23 
-17 -22 -23 
-18 -22 -23 
-19 -22 -23 
-20 -22 -23 
-21 -22 -23 
-2 -2 -24 
-2 -3 -24 
-3 -3 -24 
-2 -4 -24 
-4 -4 -24 
-2 -5 -24 
-5 -5 -24 
-2 -6 -24 
-6 -6 -24 
-2 -7 -24 
-7 -7 -24 
-2 -8 -24 
-7 -8 -24 
-8 -8 -24 
-2 -9 -24 
-8 -9 -24 
-9 -9 -24 
-2 -10 -24 
-9 -10 -24 
-10 -10 -24 
-2 -11 -24 
-10 -11 -24 
-11 -11 -24 
-2 -12 -24 
-11 -12 -24 
-2 -13 -24 
-12 -13 -24 
-2 -14 -24 
-13 -14 -24 
-2 -15 -24 
-14 -15 -24 
-2 -16 -24 
-15 -16 -24 
-2 -17 -24 
-16 -17 -24 
-2 -18 -24 
-17 -18 -24 
-2 -19 -24 
-18 -19 -24 
-2 -20 -24 
-19 -20 -24 
-2 -21 -24 
-20 -21 -24 
-2 -22 -24 
-21 -22 -24 
-2 -23 -24 
-3 -23 -24 
-4 -23 -24 
-5 -23 -24 
-6 -23 -24 
-7 -23 -24 
-8 -23 -24 
-9 -23 -24 
-10 -23 -24 
-11 -23 -24 
-12 -23 -24 
-13 -23 -24 
-14 -23 -24 
-15 -23 -24 
-16 -23 -24 
-17 -23 -24 
-18 -23 -24 
-19 -23 -24 
-20 -23 -24 
-21 -23 -24 
-22 -23 -24 
-2 -2 -25 
-2 -3 -25 
-3 -3 -25 
-2 -4 -25 
-4 -4 -25 
-2 -5 -25 
-5 -5 -25 
-2 -6 -25 
-6 -6 -25 
-2 -7 -25 
-6 -7 -25 
-7 -7 -25 
-2 -8 -25 
-7 -8 -25 
-8 -8 -25 
-2 -9 -25 
-8 -9 -25 
-9 -9 -25 
-2 -10 -25 
-9 -10 -25 
-10 -10 -25 
-2 -11 -25 
-10 -11 -25 
-2 -12 -25 
-11 -12 -25 
-2 -13 -25 
-12 -13 -25 
-2 -14 -25 
-13 -14 -25 
-2 -15 -25 
-14 -15 -25 
-2 -16 -25 
-15 -16 -25 
-2 -17 -25 
-16 -17 -25 
-2 -18 -25 
-17 -18 -25 
-2 -19 -25 
-18 -19 -25 
-2 -20 -25 
-19 -20 -25 
-2 -21 -25 
-20 -21 -25 
-2 -22 -25 
-21 -22 -25 
-2 -23 -25 
-3 -23 -25 
-4 -23 -25 
-5 -23 -25 
-6 -23 -25 
-7 -23 -25 
-8 -23 -25 
-9 -23 -25 
-10 -23 -25 
-11 -23 -25 
-12 -23 -25 
-13 -23 -25 
-14 -23 -25 
-15 -23 -25 
-16 -23 -25 
-17 -23 -25 
-18 -23 -25 
-19 -23 -25 
-20 -23 -25 
-21 -23 -25 
-22 -23 -25 
-2 -24 -25 
-3 -24 -25 
-4 -24 -25 
-5 -24 -25 
-6 -24 -25 
-7 -24 -25 
-8 -24 -25 
-9 -24 -25 
-10 -24 -25 
-11 -24 -25 
-12 -24 -25 
-13 -24 -25 
-14 -24 -25 
-15 -24 -25 
-16 -24 -25 
-17 -24 -25 
-18 -24 -25 
-19 -24 -25 
-20 -24 -25 
-21 -24 -25 
-22 -24 -25 
-23 -24 -25 
-2 -2 -26 
-2 -3 -26 
-3 -3 -26 
-2 -4 -26 
-4 -4 -26 
-2 -5 -26 
-5 -5 -26 
-2 -6 -26 
-5 -6 -26 
-6 -6 -26 
-2 -7 -26 
-6 -7 -26 
-7 -7 -26 
-2 -8 -26 
-7 -8 -26 
-8 -8 -26 
-2 -9 -26 
-8 -9 -26 
-9 -9 -26 
-2 -10 -26 
-9 -10 -26 
-2 -11 -26 
-10 -11 -26 
-2 -12 -26 
-11 -12 -26 
-2 -13 -26 
-12 -13 -26 
-2 -14 -26 
-13 -14 -26 
-2 -15 -26 
-14 -15 -26 
-2 -16 -26 
-15 -16 -26 
-2 -17 -26 
-16 -17 -26 
-2 -18 -26 
-17 -18 -26 
-2 -19 -26 
-18 -19 -26 
-2 -20 -26 
-19 -20 -26 
-2 -21 -26 
-20 -21 -26 
-2 -22 -26 
-20 -22 -26 
-21 -22 -26 
-2 -23 -26 
-21 -23 -26 
-22 -23 -26 
-2 -24 -26 
-3 -24 -26 
-4 -24 -26 
-5 -24 -26 
-6 -24 -26 
-7 -24 -26 
-8 -24 -26 
-9 -24 -26 
-10 -24 -26 
-11 -24 -26 
-12 -24 -26 
-13 -24 -26 
-14 -24 -26 
-15 -24 -26 
-16 -24 -26 
-17 -24 -26 
-18 -24 -26 
-19 -24 -26 
-20 -24 -26 
-21 -24 -26 
-22 -24 -26 
-23 -24 -26 
-2 -25 -26 
-3 -25 -26 
-4 -25 -26 
-5 -25 -26 
-6 -25 -26 
-7 -25 -26 
-8 -25 -26 
-9 -25 -26 
-10 -25 -26 
-11 -25 -26 
-12 -25 -26 
-13 -25 -26 
-14 -25 -26 
-15 -25 -26 
-16 -25 -26 
-17 -25 -26 
-18 -25 -26 
-19 -25 -26 
-20 -25 -26 
-21 -25 -26 
-22 -25 -26 
-23 -25 -26 
-24 -25 -26 
-2 -2 -27 
-2 -3 -27 
-3 -3 -27 
-2 -4 -27 
-4 -4 -27 
-2 -5 -27 
-4 -5 -27 
-5 -5 -27 
-2 -6 -27 
-5 -6 -27 
-6 -6 -27 
-2 -7 -27 
-6 -7 -27 
-7 -7 -27 
-2 -8 -27 
-7 -8 -27 
-8 -8 -27 
-2 -9 -27 
-8 -9 -27 
-2 -10 -27 
-9 -10 -27 
-2 -11 -27 
-10 -11 -27 
-2 -12 -27 
-11 -12 -27 
-2 -13 -27 
-12 -13 -27 
-2 -14 -27 
-13 -14 -27 
-2 -15 -27 
-14 -15 -27 
-2 -16 -27 
-15 -16 -27 
-2 -17 -27 
-16 -17 -27 
-2 -18 -27 
-17 -18 -27 
-2 -19 -27 
-18 -19 -27 
-2 -20 -27 
-19 -20 -27 
-2 -21 -27 
-19 -21 -27 
-20 -21 -27 
-2 -22 -27 
-20 -22 -27 
-21 -22 -27 
-2 -23 -27 
-21 -23 -27 
-22 -23 -27 
-2 -24 -27 
-22 -24 -27 
-23 -24 -27 
-2 -25 -27 
-3 -25 -27 
-4 -25 -27 
-5 -25 -27 
-6 -25 -27 
-7 -25 -27 
-8 -25 -27 
-9 -25 -27 
-10 -25 -27 
-11 -25 -27 
-12 -25 -27 
-13 -25 -27 
-14 -25 -27 
-15 -25 -27 
-16 -25 -27 
-17 -25 -27 
-18 -25 -27 
-19 -25 -27 
-20 -25 -27 
-21 -25 -27 
-22 -25 -27 
-23 -25 -27 
-24 -25 -27 
-2 -26 -27 
-3 -26 -27 
-4 -26 -27 
-5 -26 -27 
-6 -26 -27 
-7 -26 -27 
-8 -26 -27 
-9 -26 -27 
-10 -26 -27 
-11 -26 -27 
-12 -26 -27 
-13 -26 -27 
-14 -26 -27 
-15 -26 -27 
-16 -26 -27 
-17 -26 -27 
-18 -26 -27 
-19 -26 -27 
-20 -26 -27 
-21 -26 -27 
-22 -26 -27 
-23 -26 -27 
-24 -26 -27 
-25 -26 -27 
-2 -2 -28 
-2 -3 -28 
-3 -3 -28 
-2 -4 -28 
-3 -4 -28 
-4 -4 -28 
-2 -5 -28 
-4 -5 -28 
-5 -5 -28 
-2 -6 -28 
-5 -6 -28 
-6 -6 -28 
-2 -7 -28 
-6 -7 -28 
-7 -7 -28 
-2 -8 -28 
-7 -8 -28 
-2 -9 -28 
-8 -9 -28 
-2 -10 -28 
-9 -10 -28 
-2 -11 -28 
-10 -11 -28 
-2 -12 -28 
-11 -12 -28 
-2 -13 -28 
-12 -13 -28 
-2 -14 -28 
-13 -14 -28 
-2 -15 -28 
-14 -15 -28 
-2 -16 -28 
-15 -16 -28 
-2 -17 -28 
-16 -17 -28 
-2 -18 -28 
-17 -18 -28 
-2 -19 -28 
-18 -19 -28 
-2 -20 -28 
-18 -20 -28 
-19 -20 -28 
-2 -21 -28 
-19 -21 -28 
-20 -21 -28 
-2 -22 -28 
-20 -22 -28 
-21 -22 -28 
-2 -23 -28 
-21 -23 -28 
-22 -23 -28 
-2 -24 -28 
-22 -24 -28 
-23 -24 -28 
-2 -25 -28 
-23 -25 -28 
-24 -25 -28 
-2 -26 -28 
-3 -26 -28 
-4 -26 -28 
-5 -26 -28 
-6 -26 -28 
-7 -26 -28 
-8 -26 -28 
-9 -26 -28 
-10 -26 -28 
-11 -26 -28 
-12 -26 -28 
-13 -26 -28 
-14 -26 -28 
-15 -26 -28 
-16 -26 -28 
-17 -26 -28 
-18 -26 -28 
-19 -26 -28 
-20 -26 -28 
-21 -26 -28 
-22 -26 -28 
-23 -26 -28 
-24 -26 -28 
-25 -26 -28 
-2 -27 -28 
-3 -27 -28 
-4 -27 -28 
-5 -27 -28 
-6 -27 -28 
-7 -27 -28 
-8 -27 -28 
-9 -27 -28 
-10 -27 -28 
-11 -27 -28 
-12 -27 -28 
-13 -27 -28 
-14 -27 -28 
-15 -27 -28 
-16 -27 -28 
-17 -27 -28 
-18 -27 -28 
-19 -27 -28 
-20 -27 -28 
-21 -27 -28 
-22 -27 -28 
-23 -27 -28 
-24 -27 -28 
-25 -27 -28 
-26 -27 -28 
-2 -2 -29 
-2 -3 -29 
-3 -3 -29 
-2 -4 -29 
-3 -4 -29 
-4 -4 -29 
-2 -5 -29 
-4 -5 -29 
-5 -5 -29 
-2 -6 -29 
-5 -6 -29 
-6 -6 -29 
-2 -7 -29 
-6 -7 -29 
-2 -8 -29 
-7 -8 -29 
-2 -9 -29 
-8 -9 -29 
-2 -10 -29 
-9 -10 -29 
-2 -11 -29 
-10 -11 -29 
-2 -12 -29 
-11 -12 -29 
-2 -13 -29 
-12 -13 -29 
-2 -14 -29 
-13 -14 -29 
-2 -15 -29 
-14 -15 -29 
-2 -16 -29 
-15 -16 -29 
-2 -17 -29 
-16 -17 -29 
-2 -18 -29 
-17 -18 -29 
-2 -19 -29 
-17 -19 -29 
-18 -19 -29 
-2 -20 -29 
-18 -20 -29 
-19 -20 -29 
-2 -21 -29 
-19 -21 -29 
-20 -21 -29 
-2 -22 -29 
-20 -22 -29 
-21 -22 -29 
-2 -23 -29 
-21 -23 -29 
-22 -23 -29 
-2 -24 -29 
-22 -24 -29 
-23 -24 -29 
-2 -25 -29 
-23 -25 -29 
-24 -25 -29 
-2 -26 -29 
-24 -26 -29 
-25 -26 -29 
-2 -27 -29 
-3 -27 -29 
-4 -27 -29 
-5 -27 -29 
-6 -27 -29 
-7 -27 -29 
-8 -27 -29 
-9 -27 -29 
-10 -27 -29 
-11 -27 -29 
-12 -27 -29 
-13 -27 -29 
-14 -27 -29 
-15 -27 -29 
-16 -27 -29 
-17 -27 -29 
-18 -27 -29 
-19 -27 -29 
-20 -27 -29 
-21 -27 -29 
-22 -27 -29 
-23 -27 -29 
-24 -27 -29 
-25 -27 -29 
-26 -27 -29 
-2 -28 -29 
-3 -28 -29 
-4 -28 -29 
-5 -28 -29 
-6 -28 -29 
-7 -28 -29 
-8 -28 -29 
-9 -28 -29 
-10 -28 -29 
-11 -28 -29 
-12 -28 -29 
-13 -28 -29 
-14 -28 -29 
-15 -28 -29 
-16 -28 -29 
-17 -28 -29 
-18 -28 -29 
-19 -28 -29 
-20 -28 -29 
-21 -28 -29 
-22 -28 -29 
-23 -28 -29 
-24 -28 -29 
-25 -28 -29 
-26 -28 -29 
-27 -28 -29 
-2 -2 -30 
-2 -3 -30 
-3 -3 -30 
-2 -4 -30 
-3 -4 -30 
-4 -4 -30 
-2 -5 -30 
-4 -5 -30 
-5 -5 -30 
-2 -6 -30 
-5 -6 -30 
-2 -7 -30 
-6 -7 -30 
-2 -8 -30 
-7 -8 -30 
-2 -9 -30 
-8 -9 -30 
-2 -10 -30 
-9 -10 -30 
-2 -11 -30 
-10 -11 -30 
-2 -12 -30 
-11 -12 -30 
-2 -13 -30 
-12 -13 -30 
-2 -14 -30 
-13 -14 -30 
-2 -15 -30 
-14 -15 -30 
-2 -16 -30 
-15 -16 -30 
-2 -17 -30 
-16 -17 -30 
-2 -18 -30 
-16 -18 -30 
-17 -18 -30 
-2 -19 -30 
-17 -19 -30 
-18 -19 -30 
-2 -20 -30 
-18 -20 -30 
-19 -20 -30 
-2 -21 -30 
-19 -21 -30 
-20 -21 -30 
-2 -22 -30 
-20 -22 -30 
-21 -22 -30 
-2 -23 -30 
-21 -23 -30 
-22 -23 -30 
-2 -24 -30 
-22 -24 -30 
-23 -24 -30 
-2 -25 -30 
-23 -25 -30 
-24 -25 -30 
-2 -26 -30 
-24 -26 -30 
-25 -26 -30 
-2 -27 -30 
-25 -27 -30 
-26 -27 -30 
-2 -28 -30 
-3 -28 -30 
-4 -28 -30 
-5 -28 -30 
-6 -28 -30 
-7 -28 -30 
-8 -28 -30 
-9 -28 -30 
-10 -28 -30 
-11 -28 -30 
-12 -28 -30 
-13 -28 -30 
-14 -28 -30 
-15 -28 -30 
-16 -28 -30 
-17 -28 -30 
-18 -28 -30 
-19 -28 -30 
-20 -28 -30 
-21 -28 -30 
-22 -28 -30 
-23 -28 -30 
-24 -28 -30 
-25 -28 -30 
-26 -28 -30 
-27 -28 -30 
-2 -29 -30 
-3 -29 -30 
-4 -29 -30 
-5 -29 -30 
-6 -29 -30 
-7 -29 -30 
-8 -29 -30 
-9 -29 -30 
-10 -29 -30 
-11 -29 -30 
-12 -29 -30 
-13 -29 -30 
-14 -29 -30 
-15 -29 -30 
-16 -29 -30 
-17 -29 -30 
-18 -29 -30 
-19 -29 -30 
-20 -29 -30 
-21 -29 -30 
-22 -29 -30 
-23 -29 -30 
-24 -29 -30 
-25 -29 -30 
-26 -29 -30 
-27 -29 -30 
-28 -29 -30 

